r-process Abundance Patterns in the Globular Cluster M92

Whereas light element abundance variations are a hallmark of globular clusters, there is little evidence for variation in neutron-capture elements. A significant exception is M15, which shows a star-to-star dispersion in neutron-capture abundances of at least one order of magnitude. The literature contains evidence both for and against a neutron-capture dispersion in M92. We conducted an analysis of archival Keck/HIRES spectra of 35 stars in M92, 29 of which are giants, which we use exclusively for our conclusions. M92 conforms to the light element abundance variations typical of massive clusters. Like other globular clusters, its neutron-capture abundances were generated by the r-process. We confirm a star-to-star dispersion in the r-process. Unlike M15, the dispersion is limited to "first-generation" (low Na, high Mg) stars, and the dispersion is smaller for Sr, Y, and Zr than for Ba and the lanthanides. This is the first detection of a relation between light element and neutron-capture abundances in a globular cluster. We propose that a source of the main r-process polluted the cluster shortly before or concurrently with the first generation of star formation. The heavier r-process abundances were inhomogeneously distributed while the first-generation stars were forming. The second-generation stars formed after several crossing times (~0.8 Myr); hence, the second generation shows no r-process dispersion. This scenario imposes a minimum temporal separation of 0.8 Myr between the first and second generations.

==> table_ew_abund.dat <==
Title: r-process Abundance Patterns in the Globular Cluster M92
Authors: Kirby, E. N., Ji, A. P., and Kovalev, M.
Table: Line List with Equivalent Widths and Abundances
=================================================================================
Byte-by-byte Description of file: table_ew_abund.dat
---------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
---------------------------------------------------------------------------------
   1-  2 A2     ---     Element  Element
   4-  5 A2     ---     Ion      Ionization state
   7- 13 D7.2   Ang     Lambda   Wavelength
  15- 19 D5.3   eV      EP       Excitation potential
  21- 27 D7.3   dex     loggf    Logarithm of oscillator strength
      29 A1     ---     limit1   < if EW1 is upperlimit
  30- 34 D5.1   mAng    EW1      Equivalent width in III-13
      36 A1     ---     limit1   < if abund1 is upperlimit
  37- 41 D5.2   ---     abund1   Abundance in III-13
  43- 48 D6.2   ---     weight1  Line weight in III-13
      50 A1     ---     limit1   < if EW2 is upperlimit
  51- 55 D5.1   mAng    EW2      Equivalent width in VII-18
      57 A1     ---     limit1   < if abund2 is upperlimit
  58- 62 D5.2   ---     abund2   Abundance in VII-18
  64- 69 D6.2   ---     weight2  Line weight in VII-18
      71 A1     ---     limit1   < if EW3 is upperlimit
  72- 76 D5.1   mAng    EW3      Equivalent width in X-49
      78 A1     ---     limit1   < if abund3 is upperlimit
  79- 83 D5.2   ---     abund3   Abundance in X-49
  85- 90 D6.2   ---     weight3  Line weight in X-49
      92 A1     ---     limit1   < if EW4 is upperlimit
  93- 97 D5.1   mAng    EW4      Equivalent width in III-65
      99 A1     ---     limit1   < if abund4 is upperlimit
 100-104 D5.2   ---     abund4   Abundance in III-65
 106-111 D6.2   ---     weight4  Line weight in III-65
     113 A1     ---     limit1   < if EW5 is upperlimit
 114-118 D5.1   mAng    EW5      Equivalent width in VII-122
     120 A1     ---     limit1   < if abund5 is upperlimit
 121-125 D5.2   ---     abund5   Abundance in VII-122
 127-132 D6.2   ---     weight5  Line weight in VII-122
     134 A1     ---     limit1   < if EW6 is upperlimit
 135-139 D5.1   mAng    EW6      Equivalent width in II-53
     141 A1     ---     limit1   < if abund6 is upperlimit
 142-146 D5.2   ---     abund6   Abundance in II-53
 148-153 D6.2   ---     weight6  Line weight in II-53
     155 A1     ---     limit1   < if EW7 is upperlimit
 156-160 D5.1   mAng    EW7      Equivalent width in XII-8*
     162 A1     ---     limit1   < if abund7 is upperlimit
 163-167 D5.2   ---     abund7   Abundance in XII-8*
 169-174 D6.2   ---     weight7  Line weight in XII-8*
     176 A1     ---     limit1   < if EW8 is upperlimit
 177-181 D5.1   mAng    EW8      Equivalent width in V-45
     183 A1     ---     limit1   < if abund8 is upperlimit
 184-188 D5.2   ---     abund8   Abundance in V-45
 190-195 D6.2   ---     weight8  Line weight in V-45
     197 A1     ---     limit1   < if EW9 is upperlimit
 198-202 D5.1   mAng    EW9      Equivalent width in XI-19
     204 A1     ---     limit1   < if abund9 is upperlimit
 205-209 D5.2   ---     abund9   Abundance in XI-19
 211-216 D6.2   ---     weight9  Line weight in XI-19
     218 A1     ---     limit1   < if EW10 is upperlimit
 219-223 D5.1   mAng    EW10     Equivalent width in XI-80
     225 A1     ---     limit1   < if abund10 is upperlimit
 226-230 D5.2   ---     abund10  Abundance in XI-80
 232-237 D6.2   ---     weight10 Line weight in XI-80
     239 A1     ---     limit1   < if EW11 is upperlimit
 240-244 D5.1   mAng    EW11     Equivalent width in II-70*
     246 A1     ---     limit1   < if abund11 is upperlimit
 247-251 D5.2   ---     abund11  Abundance in II-70*
 253-258 D6.2   ---     weight11 Line weight in II-70*
     260 A1     ---     limit1   < if EW12 is upperlimit
 261-265 D5.1   mAng    EW12     Equivalent width in IV-94*
     267 A1     ---     limit1   < if abund12 is upperlimit
 268-272 D5.2   ---     abund12  Abundance in IV-94*
 274-279 D6.2   ---     weight12 Line weight in IV-94*
     281 A1     ---     limit1   < if EW13 is upperlimit
 282-286 D5.1   mAng    EW13     Equivalent width in I-67
     288 A1     ---     limit1   < if abund13 is upperlimit
 289-293 D5.2   ---     abund13  Abundance in I-67
 295-300 D6.2   ---     weight13 Line weight in I-67
     302 A1     ---     limit1   < if EW14 is upperlimit
 303-307 D5.1   mAng    EW14     Equivalent width in III-82
     309 A1     ---     limit1   < if abund14 is upperlimit
 310-314 D5.2   ---     abund14  Abundance in III-82
 316-321 D6.2   ---     weight14 Line weight in III-82
     323 A1     ---     limit1   < if EW15 is upperlimit
 324-328 D5.1   mAng    EW15     Equivalent width in IV-10
     330 A1     ---     limit1   < if abund15 is upperlimit
 331-335 D5.2   ---     abund15  Abundance in IV-10
 337-342 D6.2   ---     weight15 Line weight in IV-10
     344 A1     ---     limit1   < if EW16 is upperlimit
 345-349 D5.1   mAng    EW16     Equivalent width in XII-34*
     351 A1     ---     limit1   < if abund16 is upperlimit
 352-356 D5.2   ---     abund16  Abundance in XII-34*
 358-363 D6.2   ---     weight16 Line weight in XII-34*
     365 A1     ---     limit1   < if EW17 is upperlimit
 366-370 D5.1   mAng    EW17     Equivalent width in IV-79
     372 A1     ---     limit1   < if abund17 is upperlimit
 373-377 D5.2   ---     abund17  Abundance in IV-79
 379-384 D6.2   ---     weight17 Line weight in IV-79
     386 A1     ---     limit1   < if EW18 is upperlimit
 387-391 D5.1   mAng    EW18     Equivalent width in IX-13
     393 A1     ---     limit1   < if abund18 is upperlimit
 394-398 D5.2   ---     abund18  Abundance in IX-13
 400-405 D6.2   ---     weight18 Line weight in IX-13
     407 A1     ---     limit1   < if EW19 is upperlimit
 408-412 D5.1   mAng    EW19     Equivalent width in VIII-24*
     414 A1     ---     limit1   < if abund19 is upperlimit
 415-419 D5.2   ---     abund19  Abundance in VIII-24*
 421-426 D6.2   ---     weight19 Line weight in VIII-24*
     428 A1     ---     limit1   < if EW20 is upperlimit
 429-433 D5.1   mAng    EW20     Equivalent width in X-20
     435 A1     ---     limit1   < if abund20 is upperlimit
 436-440 D5.2   ---     abund20  Abundance in X-20
 442-447 D6.2   ---     weight20 Line weight in X-20
     449 A1     ---     limit1   < if EW21 is upperlimit
 450-454 D5.1   mAng    EW21     Equivalent width in S2710
     456 A1     ---     limit1   < if abund21 is upperlimit
 457-461 D5.2   ---     abund21  Abundance in S2710
 463-468 D6.2   ---     weight21 Line weight in S2710
     470 A1     ---     limit1   < if EW22 is upperlimit
 471-475 D5.1   mAng    EW22     Equivalent width in VI-90
     477 A1     ---     limit1   < if abund22 is upperlimit
 478-482 D5.2   ---     abund22  Abundance in VI-90
 484-489 D6.2   ---     weight22 Line weight in VI-90
     491 A1     ---     limit1   < if EW23 is upperlimit
 492-496 D5.1   mAng    EW23     Equivalent width in S2265
     498 A1     ---     limit1   < if abund23 is upperlimit
 499-503 D5.2   ---     abund23  Abundance in S2265
 505-510 D6.2   ---     weight23 Line weight in S2265
     512 A1     ---     limit1   < if EW24 is upperlimit
 513-517 D5.1   mAng    EW24     Equivalent width in VIII-45
     519 A1     ---     limit1   < if abund24 is upperlimit
 520-524 D5.2   ---     abund24  Abundance in VIII-45
 526-531 D6.2   ---     weight24 Line weight in VIII-45
     533 A1     ---     limit1   < if EW25 is upperlimit
 534-538 D5.1   mAng    EW25     Equivalent width in VII-28
     540 A1     ---     limit1   < if abund25 is upperlimit
 541-545 D5.2   ---     abund25  Abundance in VII-28
 547-552 D6.2   ---     weight25 Line weight in VII-28
     554 A1     ---     limit1   < if EW26 is upperlimit
 555-559 D5.1   mAng    EW26     Equivalent width in G17181_0638
     561 A1     ---     limit1   < if abund26 is upperlimit
 562-566 D5.2   ---     abund26  Abundance in G17181_0638
 568-573 D6.2   ---     weight26 Line weight in G17181_0638
     575 A1     ---     limit1   < if EW27 is upperlimit
 576-580 D5.1   mAng    EW27     Equivalent width in C17333_0832
     582 A1     ---     limit1   < if abund27 is upperlimit
 583-587 D5.2   ---     abund27  Abundance in C17333_0832
 589-594 D6.2   ---     weight27 Line weight in C17333_0832
     596 A1     ---     limit1   < if EW28 is upperlimit
 597-601 D5.1   mAng    EW28     Equivalent width in S3108
     603 A1     ---     limit1   < if abund28 is upperlimit
 604-608 D5.2   ---     abund28  Abundance in S3108
 610-615 D6.2   ---     weight28 Line weight in S3108
     617 A1     ---     limit1   < if EW29 is upperlimit
 618-622 D5.1   mAng    EW29     Equivalent width in S652
     624 A1     ---     limit1   < if abund29 is upperlimit
 625-629 D5.2   ---     abund29  Abundance in S652
 631-636 D6.2   ---     weight29 Line weight in S652
     638 A1     ---     limit1   < if EW30 is upperlimit
 639-643 D5.1   mAng    EW30     Equivalent width in S19
     645 A1     ---     limit1   < if abund30 is upperlimit
 646-650 D5.2   ---     abund30  Abundance in S19
 652-657 D6.2   ---     weight30 Line weight in S19
     659 A1     ---     limit1   < if EW31 is upperlimit
 660-664 D5.1   mAng    EW31     Equivalent width in D21
     666 A1     ---     limit1   < if abund31 is upperlimit
 667-671 D5.2   ---     abund31  Abundance in D21
 673-678 D6.2   ---     weight31 Line weight in D21
     680 A1     ---     limit1   < if EW32 is upperlimit
 681-685 D5.1   mAng    EW32     Equivalent width in S3880
     687 A1     ---     limit1   < if abund32 is upperlimit
 688-692 D5.2   ---     abund32  Abundance in S3880
 694-699 D6.2   ---     weight32 Line weight in S3880
     701 A1     ---     limit1   < if EW33 is upperlimit
 702-706 D5.1   mAng    EW33     Equivalent width in S4038
     708 A1     ---     limit1   < if abund33 is upperlimit
 709-713 D5.2   ---     abund33  Abundance in S4038
 715-720 D6.2   ---     weight33 Line weight in S4038
     722 A1     ---     limit1   < if EW34 is upperlimit
 723-727 D5.1   mAng    EW34     Equivalent width in S61
     729 A1     ---     limit1   < if abund34 is upperlimit
 730-734 D5.2   ---     abund34  Abundance in S61
 736-741 D6.2   ---     weight34 Line weight in S61
     743 A1     ---     limit1   < if EW35 is upperlimit
 744-748 D5.1   mAng    EW35     Equivalent width in S162
     750 A1     ---     limit1   < if abund35 is upperlimit
 751-755 D5.2   ---     abund35  Abundance in S162
 757-762 D6.2   ---     weight35 Line weight in S162
--------------------------------------------------------------------------------
O  I  6300.30 0.000  -9.720                                                                                       19.0   6.92  35.75    9.7   6.61  56.19   12.3   6.86  53.61   14.2   6.93  55.41    6.3   6.58  30.11    4.9   6.49  45.17                      <  8.1 < 6.81                             <  5.3 < 6.65          14.1   7.13  55.33 <  4.0 < 6.65           5.0   6.67  46.75                                           <  2.8 < 7.11        <  5.1 < 7.39                             <  5.2 < 7.52        <  1.0 < 6.78        <  1.1 < 6.86        <  1.7 < 7.14        <  2.5 < 7.41        <  8.8 < 8.01        <  3.8 < 7.57        < 13.9 < 8.62        <  2.5 < 7.95        <  9.6 < 8.56        <  4.2 < 8.27        <  2.0 < 8.13        <  9.6 < 9.01       
O  I  6363.78 0.020 -10.190                      <  1.5 < 6.15                                                    12.7   7.22  32.01                         5.3   6.97  44.33                         4.2   6.89  33.78                      <  5.0 < 7.07                                                                                                                                                                                                                          <  0.7 < 7.03                                                                                                                                                                                                                                                                                        
Na I  5682.63 2.100  -0.710   24.2   4.25  75.25   18.9   4.19  38.05                        14.9   4.15  72.79                        16.6   4.20  58.05                                             14.6   4.23  82.86   13.2   4.19  67.91                                                                  12.2   4.20  69.14                                              7.9   4.02  48.12                                                                                       10.8   4.39  27.82                                              6.4   4.19  28.99                                                                                                                                                                                                                  
Na I  5688.20 2.100  -0.410   44.1   4.27  70.81   31.4   4.14  38.06                        29.6   4.19  73.95                        30.1   4.20  58.25    6.9   3.60  85.14                        28.5   4.26  84.31   25.5   4.21  72.98                        18.4   4.10  47.84                        25.6   4.25  72.19                        17.8   4.15  64.93   15.8   4.04  67.46                                             11.7   4.13  26.19                        14.2   4.22  45.52                                             13.1   4.22  44.44                        12.5   4.23  39.90                                                                                                                                                                        
Na I  5889.95 0.000   0.110                       408.0   4.48  19.66                                            238.9   3.40  14.45  290.2   3.93   9.39                                                                 262.7   3.94  17.10  194.2   3.36  26.11  247.2   3.85  25.36                       254.3   4.00  22.49  212.6   3.60  31.41  249.4   4.00  31.59  228.6   3.81  24.59                                            217.2   4.08  52.89  168.6   3.61  47.16  209.7   4.00  45.02  158.2   3.56  38.95  159.7   3.53  37.77  197.3   3.92  31.07  140.3   3.31  17.17  202.2   3.96  39.85  142.0   3.40  28.23  172.3   3.62  31.42  153.9   3.77  44.68  181.7   4.18  54.19  165.3   3.99  37.43  162.6   3.99  22.59   79.7   3.37  16.19  138.7   4.01  11.75
Na I  5895.92 0.000  -0.190                       341.9   4.33   7.61                                            213.3   3.42  14.45  255.2   3.87   0.28                                                                 235.0   3.95   8.40  177.5   3.45  24.42  199.3   3.64  19.53                       228.8   4.03  15.20  184.4   3.57  29.75  222.2   4.00  24.49  205.6   3.85  19.33                                            187.6   4.09  47.63  141.8   3.60  39.08  179.7   4.00  34.00  138.3   3.63  36.03  140.2   3.61  33.17  176.4   4.02  26.95  126.3   3.45  17.58  173.4   4.00  34.56  118.4   3.45  27.89  141.2   3.62  23.81  132.2   3.84  41.71  143.6   4.11  49.52  130.0   3.94  32.89  134.5   4.01  16.75   45.8   3.21  29.22  115.5   4.07  16.57
Mg I  3986.75 4.350  -1.060   65.2   5.38   8.84                                             56.2   5.41  42.55   64.9   5.52  33.55                        53.6   5.43  51.33   50.5   5.42  56.60   49.5   5.40   8.47   58.6   5.54  31.33   47.8   5.43  43.26   49.7   5.46  53.03   42.6   5.38  52.00   49.2   5.46  51.67   74.2   5.83  24.31   40.0   5.39  39.90   57.8   5.62  50.42   27.8   5.22  48.49   47.5   5.64  55.27   29.3   5.42  22.66   48.3   5.74  55.05                        42.4   5.68  34.55   42.2   5.66  41.12                                             36.2   5.63  27.69   34.0   5.60  29.25                                                                                                                                                   
Mg I  4057.50 4.350  -0.900                                                                  65.2   5.50  38.02  100.3   6.01  27.28                        78.2   5.73  38.79   61.0   5.54  48.57   66.7   5.62   8.24   68.1   5.65  29.47   66.1   5.68  47.93   61.0   5.61  49.48   58.1   5.60  50.23   55.5   5.54  51.98   69.5   5.76  26.63   44.6   5.48  39.84   55.3   5.57  48.71                        56.0   5.85  52.08   36.0   5.60  28.72   51.9   5.86  45.68   17.4   5.20  25.88   46.5   5.80  37.13   42.4   5.71  39.69   24.5   5.41  38.36                        32.0   5.57  35.85   39.7   5.72  36.79   43.1   5.71  36.23   39.5   5.70  34.28                        19.3   5.36  31.84                                                               
Mg I  4167.27 4.350  -0.740  120.5   6.05   7.07   74.8   5.39  20.69   83.7   5.60  23.54   95.7   5.83  35.47   96.6   5.81  30.36   90.2   5.71   8.83   76.1   5.56  42.78   77.4   5.64  51.31   74.0   5.59   8.36   72.9   5.58  30.83   68.8   5.58  50.91   65.6   5.53  53.28   66.5   5.59  50.75   71.1   5.63  51.10   88.3   5.90  25.92   52.1   5.45  40.38   70.6   5.66  48.94                        56.2   5.72  56.13   51.7   5.72  15.70   63.5   5.89  51.16   22.7   5.20  35.61   53.2   5.77  45.36   61.3   5.87  39.43   33.0   5.45  45.63                        47.6   5.69  41.71   49.6   5.74  37.85   51.7   5.70  35.58   39.2   5.83  38.96                                                                                                         
Mg I  4571.10 0.000  -5.620  166.7   5.29   1.50  134.4   5.24   1.53  137.7   5.47         134.7   5.70                               90.0   5.10   4.72  115.5   5.61         116.5   5.78          39.3   4.70   6.26  108.9   5.61         114.4   5.82          98.8   5.58         103.2   5.75         100.5   5.65         111.0   5.86          71.5   5.54          98.8   5.73                                                    32.0   5.64  12.52   60.3   6.10          19.7   5.40  15.40   47.9   5.99          44.0   5.88          21.6   5.52                               27.4   5.72          39.0   5.99          34.6   5.77          10.6   5.82  11.42                                                                                                         
Mg I  4702.99 4.350  -0.440  150.6   5.77   6.85   91.3   5.06  20.19   94.3   5.19  51.70  106.5   5.43  31.52  110.4   5.45  28.59  111.8   5.48   8.76   97.4   5.34  33.78   96.4   5.41  47.70   93.6   5.36   8.26   89.9   5.32  30.15   91.3   5.41  49.16   89.7   5.38  48.10   88.0   5.42  51.65   87.4   5.39  49.81   99.4   5.57  27.43   70.8   5.29  40.25   86.1   5.42  47.99   51.6   5.10  66.36   78.0   5.64  53.97   60.6   5.49  49.08   80.4   5.75  52.46   35.6   5.12  43.32   63.4   5.55  48.31   67.4   5.58  44.36   47.2   5.34  49.91   77.9   5.73  37.40   57.6   5.49  46.73   59.3   5.53  40.42   77.1   5.66  41.22   49.6   5.72  60.92                        45.9   5.94  52.34                        19.7   5.54  51.38                     
Mg I  5172.68 2.710  -0.390  347.0   5.36   6.56  280.0   5.06  10.40  328.7   5.52  35.18  299.3   5.50   9.16  328.7   5.63  15.72  305.2   5.52   7.14  280.5   5.55         279.1   5.63  22.04  268.1   5.55   7.44  253.0   5.45  13.39  269.5   5.64  17.90  267.9   5.62  11.79  246.3   5.51  19.21  253.3   5.53  14.63  299.3   5.79  21.25  224.2   5.42  14.32  255.2   5.58  14.07  181.9   5.09  26.20  205.8   5.54  16.60  187.8   5.40  36.67  249.8   5.81  64.00  139.8   4.87  16.56  222.0   5.63  27.60  227.1   5.60  22.27  170.5   5.23  12.37  210.0   5.48  21.90  200.5   5.39  25.25  221.7   5.54  12.09  236.7   5.50  23.09  199.2   5.71  47.48  132.4   5.42  41.45  151.3   5.59  23.95  111.9   5.23  19.57  111.6   5.52   8.78   85.0   5.21  27.40
Mg I  5183.60 2.720  -0.170  388.2   5.33   7.43                       356.0   5.41  42.76  360.4   5.55  15.71  396.7   5.67  20.46  357.9   5.54   7.92  332.2   5.62  13.19  336.8   5.68  41.22  310.1   5.56   7.82  301.7   5.52  20.79  335.6   5.75  29.62  290.6   5.54  17.56  305.6   5.64  34.45  278.6   5.47  19.28  365.0   5.84  23.93  253.2   5.45  21.71  304.7   5.63  25.69  217.8   5.23  42.07  253.9   5.71  12.81  210.9   5.38  45.21  288.2   5.79  70.34  153.9   4.85  21.09  267.3   5.66  33.75  271.9   5.62  28.61  198.4   5.26  19.13  253.1   5.53  34.08  235.4   5.39  11.66  267.7   5.57  18.14  286.3   5.52  30.66  202.8   5.51  49.38  130.2   5.16  38.41  164.7   5.48  29.03  116.8   5.05  20.33  123.3   5.43  15.10   91.1   5.05  23.36
Mg I  5528.40 4.350  -0.500  147.6   5.58   6.38   97.9   5.08  18.83                       117.2   5.49  22.49  125.0   5.56  19.18  120.1   5.51   8.28  105.7   5.39  19.88  103.7   5.44  32.74   99.9   5.38   8.01   96.1   5.35  26.21  108.0   5.58  29.06   86.4   5.29  40.76                        92.6   5.40  41.46  111.1   5.66  24.44   76.8   5.31  37.82   93.0   5.45  40.19                                             51.1   5.30  49.42   79.5   5.70  44.57   29.9   4.96  43.16   69.3   5.60  43.06   70.3   5.59  40.20   41.4   5.20  48.71   67.9   5.57  29.19   54.2   5.42  46.91   61.1   5.53  40.06   63.9   5.48  38.54   52.4   5.82  56.55   16.8   5.32  30.38   35.1   5.76  52.42                        28.6   5.75  45.73                     
Mg I  5711.09 4.340  -1.830   44.0   5.69   9.05   20.0   5.34  20.90                        28.2   5.62  37.56   28.6   5.62  25.43   29.8   5.65   9.14   22.4   5.60  55.03   22.1   5.59  53.25   20.9   5.57   8.35   25.4   5.69  32.43                        12.0   5.38  31.29                        18.2   5.58  51.58   41.6   6.06  26.76   16.8   5.67  38.79   20.6   5.68  48.70                                                                  13.4   5.84  44.90                                              9.1   5.67  31.85                                                                                                                                                                                                                                       
Al I  3944.01 0.000  -0.640                       184.8   4.00  11.72  268.4   5.12  21.57                       155.3   3.94   4.23  229.4   4.94  25.41                                                                 229.6   5.22  42.30  161.6   4.56   6.27  215.9   5.19  29.68  166.0   4.72   3.15  205.1   5.14  23.66  184.7   4.95   3.65  210.8   5.33  44.54  195.5   5.12   9.65  223.8   5.52  36.11  157.8   4.70  14.12  210.2   5.36   8.11  202.5   5.20   3.28  165.6   4.87  11.08  204.0   5.21   2.93  154.2   4.62   5.31  170.1   4.83  17.36                       150.9   4.63  20.05  178.3   4.88   3.86  158.2   4.60  10.72  122.5   4.46  14.19  123.8   4.63  14.56  122.1   4.54   7.11   98.0   4.58   9.55   51.0   3.79  22.84   98.2   4.73  13.66
Al I  3961.52 0.010  -0.330                       205.1   3.99  15.07  267.9   4.79  17.58                       121.9   3.07   4.40  255.2   4.84  24.33                                                                 316.2   5.40  59.03  137.4   3.82   6.32  220.3   4.93  30.38  122.7   3.63   3.15  201.8   4.81  23.05  141.1   3.97   4.12  256.5   5.38  56.64  171.5   4.53   9.72  227.4   5.24  36.90  150.5   4.28  14.08  164.1   4.66   7.82  131.4   4.11   3.26  144.8   4.31  11.11  124.6   4.07   2.88  118.4   3.79   5.18  160.5   4.44  17.19                       146.4   4.28  22.15  120.8   3.91   3.81  132.4   3.99   7.27  112.8   4.01  16.67  113.4   4.17  15.63  100.8   3.89   8.22   88.8   4.11  10.18   55.8   3.58  16.07  101.9   4.50  10.23
Si I  3905.52 1.910  -1.040  239.7   4.48   4.74  289.2   4.88   6.94  292.6   4.99   5.92  239.6   4.80   8.85  302.2   5.12  15.62  292.3   5.09  14.40  240.7   4.91  10.18  249.7   5.06  18.93  292.4   5.27  14.66  290.2   5.29  18.39  264.4   5.26  43.07  240.8   5.11  25.40  229.2   5.10  17.20  274.8   5.32  21.89                                                                 273.2   5.53  56.85  203.9   5.32  30.80  248.2   5.67  62.67  228.3   5.57  22.40                       223.3   5.56  25.02  194.6   5.32  34.92  248.5   5.67  32.13                       186.6   5.30  15.23  177.7   5.24  10.09  249.4   5.57   2.83  160.9   5.40  30.15  181.7   5.78  16.66  128.3   5.21  23.88  155.4   5.60  23.22  110.0   5.37   8.07  133.7   5.72  13.21
Si I  4102.94 1.910  -3.340  148.8   5.60   4.39                       141.5   5.78   5.60                       127.3   5.59  13.80                                            103.7   5.43  15.90  114.7   5.61  11.91  110.8   5.56  13.03   95.3   5.41  38.60   98.7   5.43  23.61   97.5   5.52  16.33                       111.6   5.76  31.15   91.4   5.51  33.17   89.6   5.42  30.41   88.4   5.61  37.27   74.8   5.59  32.42   67.6   5.71  35.84   56.4   5.53  31.72   77.6   5.89  38.17   66.8   5.80  37.62   52.8   5.53  37.85   58.7   5.67  30.51                        56.7   5.75  15.71   58.8   5.79  10.76   49.9   5.58  22.28   17.6   5.37  32.14   33.1   5.86  26.74                                                                                    
Si I  5665.55 4.920  -2.040    7.9   5.74   5.63                                              5.6   5.68  10.25                         3.5   5.47  19.76                                              5.2   5.72  29.50    4.9   5.70  20.22                                                                   4.0   5.66  26.52                                                                                                                                                                                                                                                                                                                                                                                                                                                         
Si I  5684.48 4.950  -1.420   13.1   5.40   5.61                                             12.2   5.45  10.12                        10.4   5.38  17.87                                              9.7   5.43  29.96                                                                                                                                                                                                                                                                                                                               3.9   5.39  14.82                                                                                                                                                                                                                  
Si I  5690.42 4.930  -1.870    8.8   5.64   5.62    8.8   5.67   7.54                         7.9   5.67  10.16                         6.5   5.59  19.94    5.0   5.54  12.07                         6.8   5.69  29.72    5.4   5.59  20.25                                                                   4.9   5.59  29.53                                              3.6   5.48  34.07                                                                                                                                                                                                                                                                                                                                                                                          
Si I  5701.10 4.930  -2.050                         7.2   5.76   7.36                                                                   4.1   5.56  18.53                                              4.2   5.65  28.11                                                                                        3.4   5.61  24.56                                                                                                                                                                                                                                                                                                                                                                                                                                                         
Si I  5708.40 4.950  -1.470   17.8   5.60   5.63   29.1   5.89   7.64                        17.3   5.67  10.10                        19.0   5.72  20.49   13.3   5.61  12.37   10.8   5.52  23.51   17.3   5.76  31.19   15.3   5.70  23.83                                                                  15.9   5.77  32.65   16.4   5.80  51.38   13.5   5.76  58.79   11.5   5.64  64.17                                              9.5   5.80  23.87    6.0   5.59  31.84   12.1   5.93  46.28    4.7   5.52  24.32                        11.2   5.93  23.44                                                                                                                                                                                                                  
Si I  5772.15 5.080  -1.750    8.9   5.71   5.65   10.6   5.82   7.56                         6.4   5.64  10.18    8.7   5.78  10.99    6.6   5.66  20.78    4.6   5.56  12.24    3.8   5.47  22.11    6.4   5.71  30.24    5.5   5.65  21.25                                                                   7.0   5.81  30.23                         5.4   5.76  45.73                                                                                                                                                                                                                                                                                                                                                                                                               
Si I  5948.54 5.080  -1.230                        34.1   5.89   7.64                        21.1   5.69  10.22   14.2   5.49  16.22   21.6   5.70  21.10   16.8   5.64  12.43   16.5   5.63  22.66   20.1   5.74  30.53   28.0   5.92  24.34                                                                  17.7   5.73  33.11   16.2   5.70  65.96   16.5   5.76  60.48   12.0   5.56  66.97                                                                  15.0   5.92  32.77   10.9   5.77  43.69                         6.2   5.53  30.97                                                                                       14.2   5.97  21.19                        13.8   6.20  29.57                                                                                    
K  I  7698.97 0.000  -0.180                                                                                                                                 78.3   3.05  64.54   72.2   3.03  66.93   90.3   3.26  65.47   87.0   3.24  63.46                                                                                       75.4   3.23  67.61   55.6   3.08  76.88   65.9   3.14  70.99                                             53.6   3.43  46.23   39.6   3.20  72.67   36.3   3.15  68.27   26.5   3.01  63.91   27.7   3.01  66.00   34.7   3.18  62.55                        25.0   3.04  59.71   18.8   2.91  52.56   28.7   3.08  51.04 <  8.2 < 2.74        < 18.7 < 3.25        <  9.4 < 2.89        < 12.9 < 3.12        <  7.2 < 2.97        <  9.7 < 3.25       
Ca I  4283.01 1.890  -0.210  109.0   3.94         113.4   4.10   0.69  112.6   4.28  14.08   94.3   4.03   2.37  110.2   4.26         107.9   4.23          81.8   3.88          84.7   4.02          97.1   4.21          90.7   4.11          84.0   4.08   2.57   74.9   3.92   9.14   79.5   4.06  23.51   82.6   4.09   1.96  100.6   4.43          74.6   4.04   3.85   80.1   4.10          81.0   4.26  23.74   63.2   4.09  26.46   57.7   4.16  13.87   71.2   4.41          43.7   3.93  14.91   73.1   4.53          57.2   4.19   0.70   60.0   4.28                               66.6   4.48          60.4   4.34          73.8   4.53          42.8   4.29  15.82   38.3   4.33  21.55   34.4   4.23  18.18   32.3   4.24  15.27   15.6   3.99  15.93   22.1   4.29  22.63
Ca I  4318.65 1.900  -0.210   99.0   3.79   0.44  108.1   4.02   2.19  104.8   4.13  15.60   88.0   3.93   5.14   90.1   3.92   3.73   91.7   3.96   3.70   76.7   3.82          75.2   3.87   7.27   83.4   3.99   4.69   82.9   3.99   0.89   75.1   3.95  10.66                        65.0   3.84  32.53   78.1   4.03   6.06   83.3   4.12   0.72   72.2   4.01   5.24   69.3   3.93   7.86   67.2   4.03  34.46   61.1   4.07  34.05   62.6   4.26   7.33   58.8   4.19   7.65   57.3   4.17   3.70   53.0   4.16   3.30   56.4   4.18   0.70   58.0   4.25   0.01                        53.5   4.24   2.87   48.5   4.15   6.31   52.9   4.17   3.25   42.0   4.28  22.55   35.1   4.27  22.10   37.2   4.29  14.96   29.1   4.19  16.11   17.4   4.05  19.57   22.8   4.32  19.04
Ca I  4425.44 1.880  -0.390   91.7   3.81   5.07   92.8   3.92   5.51   89.7   3.99  23.92   82.2   3.96   9.18   83.9   3.96   7.97   85.8   4.00   7.84   71.9   3.89          70.3   3.93   9.83   79.3   4.06   7.36   78.3   4.06   4.59   71.2   4.03  15.25   70.0   4.00  10.54   63.8   3.96  34.74   70.1   4.03  10.15   82.2   4.24   3.80   68.4   4.10  10.04   64.3   3.99   7.39   68.3   4.19  31.57   59.9   4.19  37.34   62.4   4.39   9.42   49.2   4.17  18.11   49.9   4.19  15.50   49.4   4.23   9.42   49.1   4.20   5.22   52.9   4.30   4.93                        49.9   4.31   7.23   45.4   4.24   7.83   45.3   4.18  10.50   30.5   4.21  26.96                        23.8   4.16  15.06   23.8   4.22  20.07                        25.5   4.53  16.00
Ca I  4434.96 1.890  -0.040  123.8   3.95                                                   122.2   4.32         132.2   4.43         125.1   4.31         106.0   4.03         104.9   4.17         112.7   4.27         109.0   4.22          97.9   4.12          89.1   3.94   7.20   88.4   4.01  19.18  101.1   4.22         120.0   4.57         102.9   4.29          97.1   4.20          90.4   4.22  17.06   83.0   4.21  20.16   80.8   4.38   0.80   68.6   4.16   6.27   69.2   4.17          67.5   4.21          61.5   4.06          65.4   4.17                               66.7   4.26          59.6   4.13   2.81   68.3   4.21          47.4   4.17  25.97   40.4   4.17  25.85   42.1   4.19  18.28   39.7   4.20  11.63   24.8   4.07  22.63   30.6   4.30  24.41
Ca I  4435.68 1.890  -0.530                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               43.7   4.30  10.91   25.3   4.25  25.03                        18.1   4.16  17.89   18.6   4.24  16.52                                          
Ca I  4454.78 1.900   0.230  136.4   3.88         152.0   4.22         143.6   4.32   6.56  122.9   4.07         126.8   4.07         129.8   4.13         114.8   3.90         107.7   3.96         114.5   4.04         113.3   4.04         105.7   3.99          98.6   3.83   7.18  100.1   3.96  15.87  108.7   4.09         109.0   4.10         102.2   4.01         100.4   4.00          99.9   4.14  16.48   93.6   4.13  12.46   83.6   4.17          83.9   4.17          79.4   4.09          75.7   4.09          75.2   4.04          79.1   4.16                               71.5   4.08          72.6   4.08          80.0   4.14          63.7   4.17  15.89   55.5   4.18  21.41   50.2   4.07  15.81   48.1   4.08   6.03   34.8   4.03  18.17   42.0   4.24  18.37
Ca I  4455.89 1.900  -0.540   88.0   3.93   7.52   89.3   4.04   4.94   83.7   4.07  26.09   76.1   4.04  13.92   78.1   4.04  10.42   82.1   4.11   8.60   65.9   3.98   5.85   64.8   4.02  12.85   71.9   4.12  12.17   71.9   4.13   6.12   60.4   4.04  15.10   57.2   3.99  12.22   57.1   4.04  37.16   67.4   4.16  11.88   71.2   4.24  10.54   59.5   4.15  18.27   61.4   4.12   8.81   60.6   4.24  37.07   45.6   4.14  41.72   43.4   4.24  19.47   51.5   4.38  17.92   43.9   4.26  14.50   38.8   4.22  12.23   41.1   4.23  10.86   42.4   4.28   9.23                        40.7   4.32   9.87   34.4   4.22  11.33   39.6   4.25  12.59   17.8   4.08  27.38   23.2   4.32  20.55   13.6   4.03  21.41   21.0   4.32  12.70                        11.3   4.28  10.41
Ca I  5265.56 2.520  -0.110                       109.0   4.57   5.50                        72.3   4.26  15.90                                             48.1   4.02  23.60   47.6   4.04  30.06   59.3   4.21  28.43   64.3   4.29  19.59   49.9   4.15  29.80   54.0   4.21  15.83   43.8   4.09  42.15   49.9   4.16  26.48   62.1   4.35  13.67   43.7   4.16  28.83   43.5   4.10  21.91   42.4   4.19  45.23   39.0   4.25  51.45   26.1   4.11  27.14   29.9   4.19  30.48   30.5   4.21  28.80   23.7   4.10  23.63   27.8   4.17  25.06   31.2   4.27  18.68   20.4   4.04  19.02   28.1   4.26  19.21   22.7   4.15  19.25   21.9   4.08  18.49   18.7   4.25  22.71                                                                  10.4   4.20  19.87                     
Ca I  5349.46 2.710  -0.310   45.5   4.13  23.45                                                                                                            25.5   4.07  40.16   25.6   4.08  38.03                                                                                                                                                      23.2   4.20  33.55                                                                                                                                                      14.5   4.22  21.05                        10.8   4.12  14.40                                                                                                                                                                                             
Ca I  5581.96 2.520  -0.560   46.1   4.12  21.03   45.1   4.19  18.58                        36.5   4.18  32.77   25.7   3.97  26.54   36.4   4.17  21.36   24.7   4.06  32.22   22.9   4.03  30.44   31.3   4.21  31.34   30.4   4.20  32.16   18.7   4.00  25.12   24.0   4.14  15.10                        28.2   4.23  30.99   31.8   4.31  29.31   22.8   4.22  33.98   22.4   4.13  31.54                                             15.3   4.26  14.48   19.1   4.38  29.02   14.5   4.24  26.51   13.0   4.22  18.44   12.6   4.19  24.75   18.6   4.41  22.61                        10.5   4.18  16.67   11.5   4.24  14.62   12.8   4.24  16.99                                                                                                                              
Ca I  5588.75 2.530   0.360   94.7   3.80   8.74  101.1   3.97   7.92                        91.4   4.04  10.72   95.9   4.07   6.88   88.3   3.97   9.98   71.2   3.84   6.42   70.7   3.89   6.58   79.9   4.01  12.17   76.7   3.98  12.95   64.7   3.88  22.71   65.1   3.88  13.17                        74.5   4.05  16.49   81.8   4.16  12.66   66.5   4.01  18.71   67.2   3.98  16.32                                             60.0   4.26  12.57   52.7   4.14  16.59   49.3   4.08  15.91   50.6   4.16  16.98   49.0   4.10  15.45   50.6   4.16  14.64   42.0   4.02  21.46   48.4   4.19  14.57   37.0   3.98  20.15   43.0   4.04  15.87   32.7   4.11  31.29   30.3   4.16  32.45   33.2   4.20  26.55   30.7   4.20  21.26   22.9   4.16  20.27   29.0   4.39  17.15
Ca I  5590.11 2.520  -0.570   41.7   4.06  21.59   39.3   4.11  19.36                        34.2   4.15  33.99   32.3   4.10  24.34   34.9   4.16  21.59   22.7   4.03  35.41   22.7   4.04  30.36   29.6   4.19  32.89   27.7   4.16  33.89   21.6   4.09  22.93   25.6   4.18  14.77                        25.0   4.17  32.27   32.0   4.33  28.91   19.8   4.15  33.50   21.3   4.12  31.32                                             14.9   4.25  22.01   13.7   4.21  31.29   12.0   4.16  27.78   15.1   4.31  19.99   12.8   4.20  22.64   12.3   4.21  20.56   12.2   4.23  14.64    8.1   4.06  12.56                                                                                                                                                                        
Ca I  5594.46 2.520   0.100   82.6   3.90  12.67   87.5   4.05   9.52                        73.4   4.03  14.00   81.0   4.11  12.64   77.4   4.07   9.51   58.8   3.93  10.79   56.8   3.94  21.20   66.2   4.07  20.10   67.5   4.10  16.71   55.6   4.00  25.68   61.5   4.08  13.74                        60.1   4.08  23.91   68.4   4.22  21.04   53.2   4.07  17.84   53.0   4.02  21.71                                             40.1   4.16  22.36   39.5   4.15  24.12   38.3   4.14  22.92   36.9   4.16  24.25   33.3   4.07  23.26   40.7   4.24  19.20   33.4   4.11  23.61   30.8   4.10  20.71   27.0   4.03  22.00   37.5   4.19  18.73                        22.5   4.22  27.92                        25.1   4.32  20.89   10.6   4.00  18.90                     
Ca I  5598.48 2.520  -0.090   80.1   4.06  13.27   83.4   4.18  12.44                        64.8   4.11  23.42   64.8   4.09  20.01   72.8   4.20  14.54   51.5   4.02  20.54   47.6   4.00  23.71   59.4   4.17  26.93   60.9   4.20  20.21   52.7   4.15  23.44   45.2   4.04  14.50                        53.2   4.17  25.76   60.1   4.29  23.40   48.7   4.20  25.17   50.9   4.18  23.14                                             31.1   4.18  24.20   34.4   4.25  27.58   31.1   4.19  26.12   26.9   4.15  21.44   28.4   4.16  20.81   32.1   4.26  21.42   21.9   4.05  23.78   27.9   4.23  21.38   27.5   4.23  20.76   27.7   4.19  19.58   20.4   4.27  26.48                                             12.5   4.14  16.13                                          
Ca I  5601.28 2.530  -0.520   47.0   4.10  20.59   41.7   4.11  18.93                        35.3   4.13  33.19   39.3   4.18  24.13   38.0   4.17  21.35   24.8   4.04  32.98   24.9   4.05  30.34   31.8   4.19  31.23   31.0   4.19  30.69   24.6   4.12  27.23   25.9   4.15  14.76                        28.3   4.20  33.93   33.3   4.31  28.58   22.1   4.17  33.79   24.0   4.14  30.88                                             21.6   4.41  18.25   13.6   4.17  29.46   16.3   4.27  22.38   13.0   4.19  18.87   13.3   4.18  18.25   15.0   4.27  19.08    9.8   4.09  16.83   20.0   4.48   6.60                                                                                                                                                                        
Ca I  5857.45 2.930   0.240   67.5   4.11  18.71   67.6   4.19  19.05                        58.0   4.20  34.25   43.6   3.98  33.73   58.9   4.20  21.87   43.4   4.07  33.73   41.8   4.07  34.10   50.9   4.21  35.26   49.8   4.20  27.97   40.1   4.11  34.03   29.5   3.93  16.86                        46.0   4.21  35.17   53.6   4.34  34.66   38.5   4.18  37.50   37.7   4.11  31.63                                             33.8   4.34  27.88   30.7   4.28  39.36   29.3   4.26  33.30   23.5   4.16  30.76   26.1   4.20  29.09   25.2   4.21  31.38   15.6   3.96  30.08   23.0   4.20  30.28   20.9   4.16  27.57   19.6   4.08  28.40                        11.0   4.08  25.44   14.6   4.22  17.87   12.9   4.20  18.89                                          
Ca I  6102.72 1.880  -0.820                       105.4   4.26                                                    98.3   4.37          84.0   4.21   2.01   63.9   4.09          64.2   4.14   3.24   71.2   4.23   1.64   70.8   4.24   0.41   55.7   4.12  11.91   54.5   4.11  10.33                        66.7   4.29   3.08   72.8   4.39   3.13   55.4   4.25   8.80   56.1   4.19   6.57                                             38.1   4.33  16.51   39.3   4.36  16.87   38.4   4.35  14.11   25.9   4.15  14.83   27.2   4.15  12.02   34.0   4.32  10.29   34.0   4.34  15.58   27.0   4.25  12.11   28.4   4.29  10.41   18.2   3.99  14.09   13.5   4.14  20.82                                                                                                         
Ca I  6122.22 1.890  -0.340                                                                                                                                 95.1   3.99          97.5   4.12         109.5   4.27         106.6   4.25                               47.3   3.54  10.58                                            102.8   4.35          90.5   4.25          87.9   4.17                                                    63.8   4.29   7.03   58.5   4.20   6.51   59.4   4.22   0.79   50.1   4.13   8.14   61.5   4.28          59.9   4.30   1.00                        52.6   4.24   4.96   48.3   4.18   7.37   47.0   4.09   7.92   31.9   4.14  26.15   32.1   4.25  25.59   22.7   4.03  24.07   24.0   4.13  22.28   21.6   4.23  17.81   21.0   4.33  18.06
Ca I  6162.17 1.900  -0.120                       174.7   4.39                                                   126.6   4.06         132.4   4.16         114.0   4.01         110.6   4.10         120.0   4.21         118.3   4.21         108.1   4.16         104.4   4.08   3.66                       106.5   4.18         118.2   4.37         104.6   4.23         101.6   4.16                                                    78.7   4.32          79.4   4.33          70.3   4.19          72.7   4.30          72.3   4.24          74.1   4.32          63.4   4.13   3.61   68.8   4.29          61.5   4.17   1.82   67.4   4.19          49.7   4.23  24.22   46.5   4.31  24.90   43.4   4.24  20.90   44.3   4.31  11.51   22.4   4.03  22.12   26.4   4.24  25.42
Ca I  6169.04 2.520  -0.800                        37.6   4.28  18.26                                             24.8   4.16  23.40   29.4   4.26  19.60   18.7   4.13  32.21   21.6   4.21  26.81   21.5   4.22  27.00   23.2   4.27  30.48                        13.3   4.06  14.28                        19.5   4.24  26.39   25.7   4.41  28.86   15.3   4.23  31.62   19.3   4.27  25.47                                                                  15.2   4.48  17.25   15.4   4.49  24.56    8.5   4.24  16.47    9.6   4.28  18.16                                              6.8   4.19  13.29    8.2   4.30  12.91   13.2   4.48   8.28                                                                                                                              
Ca I  6169.56 2.530  -0.480                        52.7   4.18  17.10                                             44.0   4.18  24.97   46.0   4.22  18.09   31.1   4.09  29.04   32.7   4.13  25.42   37.4   4.22  27.63   37.9   4.24  27.65   23.6   4.03  24.79   26.0   4.09  15.12                        29.6   4.16  24.31   37.1   4.32  29.48   25.5   4.18  32.96   25.7   4.12  30.12                                             22.7   4.38  23.92   23.5   4.40  28.67   18.3   4.27  23.94   19.4   4.34  25.59   17.5   4.27  23.19   17.1   4.28  24.28   11.9   4.12  17.28    9.7   4.05  18.61   12.5   4.19  14.91   19.4   4.36  18.92                                                                                                                              
Ca I  6439.08 2.530   0.390                                                                                                                                 88.8   3.97          86.3   4.02         100.0   4.20          95.7   4.16                               42.7   3.50  12.78                                             94.4   4.27   1.42   82.0   4.15   3.26   82.5   4.13   1.52                                             49.6   4.03  16.24   59.5   4.20   8.96   56.1   4.15   9.12   51.6   4.13  14.28   55.6   4.16   8.38   54.7   4.18  11.55                        51.4   4.19  10.63   42.4   4.03  15.45   51.3   4.13   8.81   38.0   4.16  24.07   34.2   4.19  23.38   36.3   4.22  18.10   34.0   4.21  18.03                        32.5   4.41  18.98
Ca I  6449.81 2.520  -0.500                                                                                                                                 32.3   4.11  26.74   34.7   4.16  23.06   37.9   4.22  25.91   37.9   4.23  27.03                                                                                       40.3   4.36  26.44   27.3   4.22  30.62   30.5   4.21  28.29                                             16.2   4.20  18.46   21.3   4.35  26.84   19.8   4.32  18.50   13.9   4.17  21.24   14.8   4.18  24.38   17.1   4.28  20.62                        15.1   4.27  16.46                        18.3   4.34  17.24                                                                                                                              
Ca I  6499.65 2.520  -0.820                        36.5   4.26  18.10                                             27.9   4.22  22.41   37.0   4.39  18.12   19.8   4.17  27.28   23.7   4.26  24.09   25.4   4.31  28.66   23.8   4.29  27.79   23.7   4.35  21.49   17.6   4.20  13.55                        20.4   4.28  26.52   25.6   4.41  30.51   17.5   4.30  31.30   18.4   4.26  27.46                                              9.5   4.25  15.00   13.7   4.43  17.31   13.0   4.42  14.76    8.8   4.26  15.40   12.9   4.43  18.87   11.9   4.41  19.53                         8.9   4.33  17.78    6.4   4.20  11.01                                                                                                                                                   
Ca I  6717.68 2.710  -0.520                        47.4   4.35  11.74                                             34.0   4.26   5.19   44.5   4.43  18.32   23.6   4.18  34.71   20.6   4.11  28.14   29.4   4.31  32.05   30.2   4.34  30.97   20.0   4.18  25.95   21.0   4.21  14.40                        25.3   4.31  28.87   30.2   4.42  31.71   21.0   4.31  34.00   22.8   4.28  30.73                                             12.6   4.29  17.32   13.0   4.31  24.31   12.9   4.31  19.04                         9.2   4.16   9.88                                              6.6   4.08  13.45                                                                                                                                                                        
Sc II 4246.82 0.315   0.239  190.6   0.54         218.4   1.11         205.4   1.31         178.5   0.81         182.9   0.77   2.48  188.2   0.91         168.9   0.49         163.2   0.76  25.63  171.1   0.81         166.1   0.76   3.15  152.9   0.61         157.4   0.58         138.4   0.44   4.65  151.0   0.72         155.0   0.77   9.41  158.0   0.76  13.40  144.3   0.66         141.0   0.81   3.76  135.8   0.76         117.2   1.03         108.9   0.80   2.37   89.6   0.37         108.4   1.01         101.1   0.76         103.9   0.91                               93.5   0.91         102.0   1.00          93.6   0.76          80.1   0.92   3.38   75.7   1.07   1.46   66.6   0.81   4.82   84.2   1.19          57.3   0.99   7.59   63.8   1.09   1.40
Sc II 4314.08 0.618  -0.109  189.2   1.20   0.26  174.8   0.98         161.3   1.07   4.31  142.4   0.77  18.62  150.9   0.85   6.79  147.3   0.79  15.26  125.7   0.39   2.25  120.0   0.54   5.14  137.0   0.80  16.86  134.0   0.77  14.12  126.4   0.73   0.24  123.5   0.59   4.61                       125.3   0.80  12.85  125.3   0.80  10.31  114.9   0.58   4.45  124.3   0.86   4.12                       105.2   0.77   4.76   92.0   1.05          90.5   1.01   3.55   77.0   0.76   8.86   77.9   0.91          76.9   0.85   2.00   71.8   0.80   0.08                        67.6   0.95   2.84   77.5   1.10   7.38   84.5   1.21          50.0   0.98  22.59   50.6   1.15  19.36   36.4   0.86  25.47   40.6   0.99  25.86   22.3   0.82  34.80   35.1   1.21  18.57
Sc II 4325.00 0.595  -0.440  161.0   0.95   3.29  159.6   0.98         158.5   1.24   5.55  139.3   0.96         148.3   1.05   2.16  140.8   0.92   0.80  118.9   0.55   6.39  115.2   0.69  10.20  126.9   0.85   8.41  133.6   1.01         122.3   0.88   7.26  113.4   0.67  10.54  106.6   0.71  13.20  116.4   0.87  12.60  131.2   1.17   5.56  103.1   0.64   7.76  104.9   0.73  13.53   97.9   0.80  12.39   91.0   0.79  24.30   84.8   1.15   2.67   96.9   1.41   4.79   61.4   0.74  15.34   66.0   0.95   7.66   74.2   1.07   2.00   64.9   0.94  10.76                        50.7   0.91  11.85   51.2   0.92  19.13   63.4   1.07  11.20   37.9   1.05  17.26   31.1   1.05  24.27   31.2   1.05  13.89   26.3   1.01  24.13                        17.8   1.12  23.63
Sc II 4400.39 0.605  -0.539  131.6   0.58   6.53  145.0   0.82   8.77  153.0   1.22   6.90  127.0   0.81   9.37  136.1   0.91   7.27  137.0   0.94   3.86  101.1   0.37  11.42   95.6   0.43  17.05  102.4   0.52  19.58  107.0   0.63   8.92   98.9   0.57  16.00   97.4   0.50  17.96   82.6   0.39  18.02   89.2   0.49  19.63   97.6   0.64  12.04   95.4   0.62  10.87   87.4   0.51  18.83   82.1   0.63  20.05   85.7   0.80  12.26   60.8   0.81  15.51   75.3   1.06  10.84   57.6   0.78  11.71   47.2   0.72  18.67   52.1   0.79  16.11   53.9   0.86  11.48                        37.7   0.78  22.42   40.2   0.83  22.99   47.2   0.90  17.91   25.7   0.92  30.22   18.8   0.86  22.48   14.8   0.73  23.29   22.5   1.02  24.81                        14.2   1.11  18.68
Sc II 4415.56 0.595  -0.681  114.3   0.43   8.63  137.5   0.81  19.80  134.5   0.97  13.29  107.9   0.59  15.30  113.9   0.65  23.96  117.5   0.71  14.72  101.7   0.49  11.96   93.9   0.51  15.97  105.8   0.69  16.72  103.0   0.67  14.38   95.3   0.62  15.84   88.3   0.48  20.53   81.2   0.48  16.99   92.7   0.66  20.56   90.9   0.64  17.11   91.9   0.68  12.95   86.8   0.62  19.83   90.6   0.88  18.21   77.5   0.79  16.33   61.2   0.93  16.78   60.8   0.93  13.96   59.1   0.93   9.74   55.4   0.98  14.75   48.1   0.84  20.75   54.1   0.98  12.42                        37.3   0.90  17.66   33.0   0.83  27.09   40.7   0.91  21.19   18.1   0.85  19.50   19.9   1.02  25.38   13.3   0.81  22.11                                             13.2   1.20  20.00
Sc II 4670.41 1.357  -0.600   80.7   0.87  11.62   95.7   1.10  33.38   84.4   1.05  24.89   73.7   0.95  40.45   70.6   0.88  37.19   74.7   0.94  47.30   58.4   0.80  22.17   56.5   0.82  28.86   65.0   0.94  30.27   63.3   0.94  38.50   53.3   0.86  41.30   55.3   0.88  28.73   47.4   0.83  22.08   52.5   0.90  29.40   50.9   0.90  24.07   53.4   0.98  24.35   50.1   0.91  30.65   45.2   1.00  32.81   40.0   1.03  37.46   27.5   1.11  23.22   26.8   1.10  19.65   18.7   0.92  24.88   14.0   0.87  25.76   11.3   0.75  25.63   16.4   0.97  25.43                         9.4   0.87  18.37                                                                                                                                                                        
Sc II 5031.02 1.357  -0.410   97.3   0.85  10.71   94.0   0.84  34.15   85.0   0.82  24.03   74.3   0.73  42.98   75.7   0.73  38.04   79.5   0.78  46.57   64.7   0.65  21.10   61.3   0.67  27.74   70.2   0.79  30.30   67.2   0.77  38.75   59.9   0.73  40.70   62.2   0.75  27.04   51.8   0.68  23.60   60.0   0.79  27.36   56.6   0.76  22.27   57.6   0.81  24.47   53.7   0.74  28.54   55.8   0.94  31.42   47.1   0.93  36.95   32.8   1.00  27.39   28.2   0.91  19.11   26.2   0.89  29.64   18.2   0.79  28.99   18.0   0.77  28.16   19.7   0.85  28.09   17.5   0.86  29.77   13.2   0.82  23.56                        19.5   1.00  20.23                                                                                                                              
Sc II 5526.79 1.768  -0.009   86.1   0.80  11.49   83.9   0.80  40.87                        74.4   0.80  45.20   73.4   0.77  35.46   77.4   0.83  48.51   63.7   0.71  21.86   59.0   0.70  28.74   69.8   0.85  30.72   66.6   0.83  40.40   57.2   0.76  35.44   47.7   0.62  31.07                        59.1   0.83  31.00   54.9   0.80  26.98   57.6   0.86  26.30   51.8   0.77  32.54                                             24.6   0.85  30.36   28.8   0.95  20.12   27.1   0.93  32.96   20.9   0.88  31.83   16.1   0.74  34.56   22.2   0.93  33.22                        18.2   1.00  18.01                        16.0   0.91  26.73                                                                                                                              
Ti I  3729.81 0.000  -0.280                                                                                                                                 97.0   2.40          92.3   2.48         104.3   2.70                                                                                              86.1   2.57                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Ti II 3774.65 0.570  -2.650                                                                                                                                 86.1   2.75          86.4   2.90                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
Ti II 3813.39 0.610  -1.890                                                                                                                                                                                                                    116.4   2.88                              115.0   2.96         120.4   3.10                                                                        106.1   3.06          95.1   2.88                                                                                                                                                                                                                                                                                                                                                       
Ti II 3882.29 1.110  -1.870                                                                                                                                 79.1   2.51          61.4   2.33                                                    97.9   3.05                               64.1   2.53                                                                                              37.3   2.31   5.75   79.1   3.10          73.5   3.45                                                                         30.1   2.73   0.62   45.7   3.06                                                                                                                                                                                                                         
Ti II 3900.54 1.130  -0.290                                                                                                                                                                                                                                                                                                                                                                       122.9   2.45                              115.9   2.98                                                   106.8   2.92         104.9   2.80         106.5   2.93                               93.8   2.83          96.4   2.77                              104.3   3.33          83.1   3.08          69.7   2.66          72.9   2.70          75.2   3.25          67.9   2.84   1.05
Ti I  3904.78 0.900   0.150                        63.8   2.15   1.65   87.1   2.63          54.7   2.27          88.4   2.77          73.8   2.55          41.5   2.26   1.82   44.7   2.34   0.49   56.7   2.54          62.7   2.65          49.6   2.56   3.49   45.8   2.51   2.66   39.5   2.45   3.96   46.8   2.53   1.61                                                                  54.3   2.92   2.87   30.6   2.73   6.48   31.0   2.91   9.38   42.1   3.12   2.54                        21.2   2.76   4.29   26.8   2.86   4.83   28.7   2.94   5.23                                                                                                                                                                                                                  
Ti I  3924.53 0.020  -0.870                        56.3   1.83          62.8   2.02          57.2   2.16          55.0   2.10          53.6   2.11          44.7   2.22          49.0   2.32          50.9   2.36          62.0   2.55          42.5   2.39          47.3   2.48          38.3   2.38          43.0   2.42                                                                         48.5   2.82          27.3   2.70          27.4   2.89   3.69   40.2   3.14                                                    30.5   3.00          29.5   3.03                               28.1   3.12   0.37   22.4   3.02   1.18                                                                                                                                                   
Ti I  3958.21 0.050  -0.110                        95.8   1.62         105.2   1.94                               85.7   1.82         100.4   2.08                                                                         98.9   2.43          89.3   2.40          89.9   2.39          73.5   2.22          82.5   2.33          86.6   2.43          84.7   2.53          77.1   2.32          72.8   2.49          69.5   2.66          61.4   2.79          74.4   3.06          69.2   2.96          66.7   3.02          56.6   2.76          49.3   2.68                               60.7   3.04          53.8   2.90          97.5   3.75          43.7   3.13   7.38                                             30.9   3.14  11.83                                          
Ti II 3981.99 0.570  -2.540                        99.3   2.59                                                   106.3   2.89                                                                                              95.2   2.90          92.1   2.92          90.5   2.84          77.9   2.76          77.7   2.74          89.6   2.97          87.4   2.93          81.9   2.87          63.4   2.76          71.4   3.01          38.5   2.84   0.30   55.4   3.14          55.9   3.17   0.86   42.3   3.04          35.1   2.89          41.5   3.05                               36.4   3.15                               29.1   2.97   1.21                                                                                                                              
Ti II 3987.61 0.610  -2.730   76.2   2.43          95.1   2.77          84.7   2.73          74.5   2.62   3.78   77.1   2.63                               74.5   2.66          69.7   2.68          76.2   2.78   3.07   80.5   2.88          63.5   2.68          66.1   2.71          59.2   2.69          65.0   2.77          87.5   3.17          66.6   2.86          58.5   2.72          55.6   2.87          54.4   2.98          34.3   2.99   2.18   32.4   2.96   0.19   34.9   3.03   3.25   29.6   3.03   0.49   24.9   2.91          27.0   3.00                               17.7   2.95   0.99                                                                                                                                                                        
Ti I  3989.76 0.020  -0.130                                                                 126.0   2.54         125.7   2.45                               99.0   2.24         101.9   2.45         117.6   2.73         115.6   2.73          84.1   2.29          95.5   2.45          82.8   2.35          99.9   2.64         114.5   2.97          93.4   2.65          94.8   2.63          82.5   2.65          80.0   2.82          71.6   2.97          68.6   2.91          61.2   2.78          58.3   2.83          54.1   2.69          60.4   2.87                               55.7   2.92          46.7   2.76          56.3   2.83          32.6   2.90  14.77                                             20.7   2.89  16.60                                          
Ti I  3998.64 0.050   0.020                                                                 111.7   2.16                              115.2   2.19          95.7   2.07          93.5   2.18         101.4   2.31         104.8   2.40         100.0   2.46          98.5   2.39          84.7   2.27          91.6   2.36         100.3   2.55          95.1   2.57          89.3   2.40          80.7   2.50          78.6   2.68          63.8   2.70          61.8   2.66          57.7   2.60          59.6   2.73          58.4   2.65          62.2   2.79                               59.8   2.88          43.9   2.59          59.1   2.76          39.3   2.91  11.57   31.3   2.93   3.45                        40.0   3.18   8.50   40.5   3.49   3.47                     
Ti I  4008.93 0.020  -1.000  119.5   2.54                               93.5   2.58          74.1   2.52          92.1   2.75          84.7   2.67          51.9   2.45          56.0   2.54          67.6   2.72          62.3   2.67          57.4   2.73          39.5   2.48          48.9   2.67          49.4   2.64          71.9   3.02          36.4   2.65          51.0   2.74          48.5   2.94          31.7   2.91          33.3   3.13   1.26   28.2   3.03   2.99   26.6   3.01   3.27   17.3   2.84   0.88   18.2   2.83   0.47   21.7   2.97                               15.4   2.90   1.65                                                                                                                                                                        
Ti II 4012.38 0.570  -1.780                                                                                                                                                                                                                                                                                   120.8   2.84                                                   121.6   2.95         125.9   3.28                               91.3   3.14          77.8   2.82          84.0   2.97          79.4   3.03          80.9   3.02          79.3   3.04                               63.8   2.93          61.2   2.84   1.48   64.1   2.85          54.0   3.09   5.12   42.5   3.02   8.46   40.6   2.97   4.12   37.8   2.97   6.90   29.7   3.03   7.89   28.1   3.10   5.31
Ti II 4025.13 0.610  -2.110                       122.1   2.60                              116.9   2.79         127.4   2.92         116.6   2.72         110.7   2.59         108.5   2.77         111.3   2.79   0.54  113.7   2.87         102.8   2.72         105.1   2.71          98.2   2.74          96.7   2.70         110.8   3.01         101.8   2.80          99.0   2.81          95.0   2.94          90.3   2.95          67.1   2.97          64.4   2.92          62.9   2.90          61.8   3.02          58.2   2.91          61.3   3.03                               47.5   2.97          47.6   2.97   2.92   45.3   2.88          30.9   3.02   9.18   24.3   3.00   8.51   23.2   2.97  10.25                                                               
Ti II 4028.34 1.890  -0.920   98.5   2.71         101.9   2.76   1.98  105.1   3.01          87.5   2.68   6.66   96.9   2.81   2.96   89.2   2.67   4.20   82.4   2.56          79.4   2.62  15.08   88.3   2.76   4.07   89.6   2.81          79.6   2.68   4.45   79.3   2.65   1.20   72.3   2.63   2.83   73.0   2.64   7.58   89.9   2.95          72.8   2.65   2.65   74.6   2.71   0.68   71.2   2.81   0.20   65.3   2.78          54.7   2.95   3.98   55.8   2.97          45.4   2.81   5.17   47.1   2.94   6.56   41.1   2.82  11.59   44.1   2.90   7.73                        37.2   2.95  10.05   32.6   2.86   7.43   40.8   2.99   7.48   24.3   2.96   7.79   21.2   2.97  11.19   24.9   3.07  15.33   22.7   3.05  11.61                                          
Ti II 4053.82 1.890  -1.070   69.6   2.38   7.26   75.6   2.47  16.80   91.1   2.86   4.02   67.8   2.47   9.95   84.1   2.72   7.24   81.5   2.68   5.76   71.5   2.54          62.6   2.49  14.92   73.1   2.65   5.18   72.9   2.67   2.85   63.6   2.57   7.71   64.7   2.57   7.36   56.0   2.52  11.18   52.7   2.46  17.16   56.0   2.53  10.08   61.8   2.63   5.77   51.2   2.48   5.58   56.5   2.71   7.98   49.7   2.68   7.18   37.4   2.79   9.58   44.0   2.91   8.88   42.8   2.91   4.87   27.2   2.70  10.23   35.6   2.86  11.45   36.1   2.90  10.79                        30.0   2.95  11.27                        28.5   2.89  12.63   19.2   2.98   9.23                        17.1   3.00  13.74                                                               
Ti II 4056.19 0.610  -3.280   67.4   2.84   0.28                                                                                                            51.6   2.90          40.2   2.77                                                                                                                                        42.7   2.99          38.3   2.99          28.8   2.77                                                    23.0   3.30   1.45                        17.5   3.18   3.55                                             15.5   3.23                                                                                              16.1   3.82   5.24                                                                                                         
Ti II 4161.53 1.080  -2.090   99.7   2.77         102.3   2.83          97.3   2.90          90.0   2.82          96.8   2.89          94.0   2.85          82.7   2.70          77.2   2.73          84.3   2.82   2.78   83.9   2.85          72.4   2.72          72.6   2.71          64.5   2.68          73.9   2.82   0.34   79.7   2.93          73.7   2.85          65.8   2.74          62.5   2.87   1.65   62.3   2.97          46.8   3.08   2.50   44.5   3.04   0.51   36.2   2.91   4.01   34.3   2.98   2.62   27.5   2.83   3.08   34.8   3.01                               23.8   2.96   5.42   17.1   2.80   5.96   27.8   3.02   7.13   15.7   3.08   8.61                                                                                                         
Ti II 4171.90 2.600  -0.300  112.7   3.26                              115.5   3.48          97.3   3.11  10.74   94.1   3.01  13.88   86.7   2.88  12.36   68.4   2.58   5.92   66.9   2.64  20.70   76.3   2.79   6.52   79.8   2.86   5.51   64.6   2.65  18.77   74.5   2.78   6.84   62.8   2.68  19.62   68.7   2.78  19.47   73.2   2.86  12.97   64.2   2.71  14.18   61.4   2.69  19.54   47.2   2.59  11.14   55.2   2.78  14.82   35.2   2.73  13.28   46.7   2.95  15.24   38.1   2.81   6.05   32.2   2.78  16.53   30.7   2.74  22.75   37.2   2.90  23.40                        33.0   2.98  18.92                        33.2   2.96  13.15   12.1   2.66  12.33                        12.8   2.75  15.74   10.0   2.66  15.24                                          
Ti II 4184.31 1.080  -2.490   91.5   3.03          88.6   3.01          85.3   3.08          84.5   3.12          78.1   2.98          87.5   3.14          77.5   3.02          66.2   2.95          78.1   3.13   3.05   69.0   3.01          61.6   2.96          49.5   2.78   1.35   54.1   2.92   4.08   65.9   3.09          69.8   3.16          55.5   3.00          59.6   3.04          49.1   3.05   4.69   42.5   3.07   0.40   41.2   3.38   0.26   32.3   3.22   5.90   34.0   3.27   4.19   33.3   3.36   2.40   22.3   3.10   3.00   22.1   3.13   0.95                        19.0   3.23   3.34                                                                                                                                                                        
Ti I  4287.40 0.830  -0.370   79.9   2.55          46.9   2.30   2.27   58.3   2.53          44.5   2.49          67.7   2.80          49.9   2.58          29.7   2.46   1.63   33.6   2.55   1.63   42.3   2.71          44.1   2.76          31.5   2.65   3.55   24.5   2.53   4.36   37.9   2.82   4.38   32.6   2.69   1.68   48.5   2.98   0.34   25.9   2.75   5.35   30.4   2.71   0.88   24.9   2.80   5.76   19.6   2.89   9.01                        15.4   2.93   8.54                        20.7   3.16   6.50   17.4   3.03   5.45   13.2   2.93   4.83                                                                                                                                                                                                                  
Ti II 4290.21 1.160  -0.870                                                                                                                                                                                                                    123.1   2.49         134.1   2.62         116.5   2.47         126.6   2.68                                                   118.4   2.58         122.0   2.87         109.4   2.65          88.9   2.75          82.2   2.60          84.1   2.66          88.6   2.93          76.1   2.59          81.1   2.76                               65.7   2.65          73.6   2.76   0.98   81.3   2.89          62.6   2.89   3.44   57.8   2.97   3.53   62.6   3.04          52.3   2.86   3.28   35.7   2.78   8.16   34.5   2.81   5.61
Ti I  4295.75 0.810  -0.420   71.7   2.47          51.8   2.38   1.84   51.1   2.45          44.6   2.52          56.4   2.67          45.8   2.54          24.1   2.38   2.98   28.9   2.48   0.74   37.0   2.65   0.34   36.4   2.66          33.4   2.71   2.90                        24.7   2.60   5.06   27.8   2.62   2.26   45.4   2.96   1.11   29.6   2.85   5.21   28.1   2.69   1.80                                                                                                                                 12.6   2.89   5.13                                             12.8   3.04   6.34                                                                                                                                                                        
Ti II 4300.04 1.180  -0.460                                            119.6   1.79                                                                        114.7   1.65                                                                                              98.8   1.58         106.1   1.86                              107.2   1.89         110.5   1.91                                                    95.8   1.99          73.9   2.04          76.3   2.09          61.9   1.82   0.51   77.2   2.27          71.0   2.10          65.5   2.04                               72.5   2.41          76.4   2.42   0.36   76.4   2.39          81.9   2.90          75.1   2.99          71.1   2.84          75.3   2.90          56.5   2.86          60.1   2.86   3.15
Ti II 4301.92 1.160  -1.210                                                                                                                                110.3   2.31         122.3   2.77                                                                        107.6   2.45                              105.7   2.58                              102.6   2.50                                                    93.9   2.68          65.1   2.59          78.0   2.85          57.0   2.47   2.24   70.6   2.85          77.2   2.95          54.3   2.55                               54.8   2.77          67.3   2.97   2.05   48.8   2.60   1.04   53.5   3.06   6.31   55.9   3.27   4.20   42.6   2.99   8.79   41.2   3.00   7.30                        31.3   3.09   5.69
Ti II 4312.86 1.180  -1.120                                                                                                                                                                                                                                         132.3   2.85                                                                        124.9   2.84         134.4   3.19                              104.8   2.82                                                   104.3   3.40                               92.3   3.23          66.0   2.71                               76.3   3.15          94.2   3.48                               51.7   2.96   5.80   48.3   3.04   9.39   41.6   2.90   8.53   42.9   2.96   7.17   21.7   2.71  19.62   41.5   3.20   4.55
Ti II 4316.79 2.050  -1.620   57.0   2.91  12.17   61.3   2.99  13.10   67.1   3.15  19.97   47.9   2.89  16.03   47.7   2.88  21.39   48.2   2.89  21.51   39.1   2.81  14.79   35.3   2.78  19.81   42.3   2.90   6.59   43.0   2.93  20.07   28.4   2.72  15.87   40.2   2.93  20.16   30.8   2.82  18.81   34.2   2.87  17.13   39.1   2.98  17.38   29.7   2.85  14.76   26.7   2.76  16.29   25.1   2.87  13.20   23.6   2.92  11.93                        20.1   3.12  10.66   16.9   3.05   6.31   16.7   3.12  11.51   18.7   3.18  12.10                                                                                                                                                                                                                                       
Ti II 4320.95 1.160  -1.880  124.0   3.00                              134.2   3.45         108.5   3.00         120.9   3.18         117.4   3.11         104.2   2.88          94.6   2.89         102.7   3.00   2.71  101.5   3.00          92.6   2.91          95.7   2.92          81.8   2.82          92.2   2.99          92.8   3.01          92.5   3.00          81.6   2.85          75.7   2.94          76.2   3.04          48.8   2.97   2.07   56.2   3.10          43.5   2.90   3.42   42.4   2.99   0.11   40.1   2.93          46.2   3.08                               35.0   3.06   0.53   29.7   2.96   5.83   32.4   2.97   7.10   13.1   2.84  10.74   22.9   3.24  11.53                                                                                    
Ti I  4326.35 0.820  -1.260   36.5   2.84                               17.3   2.66   0.10   11.9   2.64          14.7   2.73   1.05   13.5   2.71                                                     9.0   2.76   0.93                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
Ti II 4330.24 2.050  -1.640   48.7   2.81  13.84                        45.0   2.82  18.72   41.5   2.81  16.04   51.4   2.95  19.94   41.6   2.80  19.89   30.9   2.69  18.16   28.7   2.67  16.57   38.8   2.86   6.88   42.3   2.94  21.50   29.8   2.76  15.96   28.2   2.73  22.74                        28.0   2.77  18.39                        27.5   2.82  13.57   35.5   2.95  16.51                        24.5   2.96  13.32                                                                                                            18.8   3.23  15.26                                                                                                                                                                                                                  
Ti II 4330.70 1.180  -2.090   98.2   2.83         103.0   2.93          99.6   3.03          88.3   2.88   0.30   94.6   2.94          90.8   2.89          75.5   2.70          73.2   2.76          80.3   2.86   3.04   82.8   2.92          68.6   2.77          69.4   2.76          62.9   2.75          66.6   2.80          82.4   3.07          65.0   2.83          66.0   2.84          56.1   2.86   3.67   58.5   3.01          46.3   3.16   2.81   45.7   3.15   0.25   29.7   2.88   4.45   35.0   3.08   5.30   24.4   2.85   4.28   29.9   3.00   0.35                        25.3   3.09   5.20                                             12.6   3.05  10.38                                              6.0   2.86   7.25                                          
Ti II 4350.84 2.060  -1.700                                                                                       59.1   3.14  15.11   53.5   3.06  20.66   27.0   2.68  18.08                                                                                                            18.7   2.63  19.88                                             25.2   2.84  13.71                                             19.6   2.92   8.81                                                                                                                                                                                                                                                                                                                                                
Ti II 4394.06 1.220  -1.770  120.7   2.90         120.2   2.91         122.7   3.17         100.8   2.81         110.9   2.94         113.9   3.00          94.0   2.67          87.4   2.71          98.1   2.87   3.18   93.5   2.82          83.6   2.72          83.5   2.68          80.9   2.75          85.3   2.81          89.3   2.90          79.5   2.75          76.2   2.72          69.0   2.78   1.15   62.0   2.78          42.4   2.81   3.35   70.5   3.31          41.7   2.82   3.83   50.2   3.08   0.31   43.2   2.94          50.4   3.10                               37.6   3.06   0.99   30.7   2.93   5.90                        24.7   3.12  10.53   21.2   3.14  13.22   11.9   2.84   9.06   13.3   2.95  13.07                                          
Ti II 4395.03 1.080  -0.540                                                                                                                                                                                                                                                                                                                                                  135.6   2.48         135.8   2.72         134.8   2.74         114.5   2.94         116.7   2.98          97.9   2.53         104.4   2.88         102.0   2.76         107.2   2.97                               89.4   2.77         100.4   2.92          96.9   2.81          88.8   3.03          82.1   3.14          66.3   2.70          76.1   2.89          59.7   2.91          64.1   2.91   2.09
Ti II 4395.84 1.240  -1.930   99.0   2.75          96.6   2.74         103.5   2.99          82.7   2.69   2.61   91.9   2.80   5.66   95.7   2.87          80.8   2.68          72.9   2.66   0.06   74.7   2.68   4.60   72.9   2.67          62.6   2.59   2.56   70.0   2.68          62.3   2.65   1.60   65.5   2.69   1.59   77.5   2.89          67.4   2.77          60.4   2.66          56.0   2.76   4.31   49.5   2.78   1.46   31.3   2.79   5.56   47.3   3.08   0.08   33.2   2.85   4.22   38.6   3.05   3.91   38.6   3.04   1.26   27.7   2.86   1.45                        25.8   3.00   6.65   26.2   3.02   5.65   29.5   3.05   8.17                         9.1   2.88   6.55   13.1   3.07   6.82                                                               
Ti II 4399.77 1.240  -1.200  136.2   2.62                                                   130.8   2.84         138.9   2.91         137.4   2.89         114.1   2.43         106.6   2.51         115.2   2.63   3.42  114.0   2.62         105.7   2.55         106.7   2.51          94.5   2.44          99.3   2.52         114.4   2.82         104.1   2.59          97.8   2.55          91.0   2.61          93.2   2.73          80.4   2.96          84.1   3.04          64.7   2.67   0.57   65.2   2.81                               66.7   2.85                               60.0   2.93          65.3   3.00   2.68   70.7   3.07          40.3   2.89  10.41   35.8   2.92  17.67   32.9   2.86  12.97   34.0   2.92  14.48   17.0   2.70  18.07   16.7   2.79   6.22
Ti II 4409.23 1.240  -2.780   67.7   3.14   5.64                        70.5   3.29   8.51   64.5   3.26   6.49   63.5   3.23   6.87   61.2   3.21   3.49   46.8   3.08   2.98   32.5   2.89   6.26   51.8   3.20   5.07   50.2   3.20   6.30   37.7   3.06   6.37                                             39.1   3.14   6.26   44.2   3.24   6.08   26.0   2.98   3.42   28.3   2.98   6.61                        14.8   2.93   5.68                                                                                                                                                                                                                                                                                                                                                
Ti II 4409.52 1.230  -2.530   77.0   3.01   3.30                        72.5   3.06   7.52   65.6   3.02   6.50   66.3   3.01   7.56   61.2   2.94   3.71   49.5   2.86   1.67   43.3   2.81   4.73   52.6   2.95   4.92   53.7   2.99   4.78   45.0   2.92   6.54   40.6   2.85   7.27                        40.5   2.90   6.43   46.0   3.01   5.56   32.2   2.84   5.56   36.5   2.87   6.88   35.6   3.03   6.88   22.5   2.88   5.73                                             15.8   3.02   5.24                        12.9   3.00   4.50                                                                                                                                                                                                                                       
Ti II 4411.07 3.090  -0.650   42.5   3.05  22.31   40.5   3.02  29.51   42.4   3.09  37.70   36.8   3.02  25.50   37.1   3.02  40.67   37.8   3.03  40.72   32.1   2.96  28.72   26.5   2.88  34.51   31.8   2.99   8.38   31.6   3.01  40.89   25.9   2.92  27.98   26.9   2.94  37.65   25.8   2.96  35.97   24.7   2.93  33.15   30.7   3.08  27.94   20.9   2.87  24.51   23.8   2.94  31.79   22.1   3.01  17.95   15.5   2.88  24.47                                             16.1   3.16   6.92                                             11.0   3.06  17.13                                                                                                                                                                                                                  
Ti II 4411.93 1.220  -2.620   60.9   2.86   6.42   59.1   2.88   8.47   62.2   2.98  11.87   52.6   2.90   8.86   50.6   2.86   9.42   54.3   2.92   5.42   39.1   2.78   6.63   38.8   2.81   4.76   45.8   2.93   5.54   45.9   2.95   8.08   35.2   2.84   9.09   33.8   2.82   7.46   27.3   2.75   9.70   33.4   2.85   6.37   46.2   3.09   5.41   27.2   2.82   4.48   30.1   2.83   6.44   31.9   3.04   7.86   25.2   3.02   5.05   16.5   3.10   5.16   14.7   3.04   9.09   16.9   3.13   4.40   13.4   3.11   5.00                        14.2   3.16   2.91                                                                                                                                                                                                                  
Ti II 4418.33 1.240  -1.990   86.4   2.62         102.8   2.88         100.1   2.99          83.9   2.77   3.38   98.5   2.97          94.2   2.91          72.9   2.63          69.9   2.67          83.0   2.86   3.19   79.3   2.83          70.5   2.76   0.31   67.7   2.70   1.31   61.3   2.69   0.10   68.5   2.79   0.41   80.6   3.00          70.4   2.86          65.1   2.78          65.4   2.96   2.25   58.4   2.96          42.6   3.05   4.20   45.4   3.10   1.11   38.5   3.01   4.01   33.9   3.02   5.16   31.9   2.97   3.21   31.4   2.99   2.37                        24.7   3.03   6.23   17.1   2.85   6.31   25.4   3.01   9.28                                             10.1   2.99   6.89                                                               
Ti II 4421.94 2.060  -1.640   48.6   2.81  15.72   48.0   2.82  22.31   52.5   2.94  21.47   38.7   2.77  17.64   43.1   2.83  24.31   43.9   2.85  22.82   34.6   2.76  16.02   27.6   2.65  24.23   40.5   2.90   6.73   37.9   2.87  20.30   30.3   2.78  19.40   27.1   2.72  22.11   24.3   2.71  19.56   28.6   2.79  19.57   37.5   2.97  16.25   25.4   2.78  16.05   20.7   2.65  18.77   29.1   2.98  12.90   22.3   2.92  15.63                                                                                        5.2   2.58   7.77   13.0   3.04  10.93                                                                                                                                                                                                                  
Ti I  4426.05 1.880  -0.310   27.1   3.18   5.99                        17.9   3.13   7.34   11.6   3.04  10.11                        14.6   3.16   6.57    9.5   3.12   9.45                        10.5   3.18  12.61                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
Ti II 4432.10 1.240  -3.080   30.8   2.88  11.89                        26.8   2.88  18.57   24.7   2.91   8.91                        27.3   2.97  13.09   19.9   2.89  11.49   17.9   2.86   9.33                        22.3   3.01   3.30                                                                  14.9   2.90   8.61   24.5   3.18   8.19   15.5   3.01   8.21   14.9   2.94   6.10   12.6   3.03   7.99                                                                                                                                                                                                12.3   3.77   5.02                                                                                                                                                   
Ti II 4443.80 1.080  -0.710                                                                                                                                                                                                                                         139.8   2.41         132.7   2.50                                                                        131.6   2.55         130.5   2.75         134.9   2.89         100.3   2.74         100.5   2.74          98.3   2.70          91.9   2.72          92.3   2.68          97.9   2.89                               84.9   2.82          88.1   2.80          86.8   2.74          72.9   2.83          65.8   2.89          61.7   2.76          60.2   2.75          50.5   2.86          59.0   2.99   3.06
Ti II 4444.55 1.110  -2.200   96.0   2.79         116.3   3.12         100.6   3.03          93.1   2.96          93.8   2.93  14.30   92.4   2.91          79.1   2.76          73.8   2.77          80.2   2.86   3.03   80.8   2.89          73.9   2.85          68.1   2.76          63.6   2.77          71.5   2.88          74.5   2.94          67.5   2.88          63.5   2.81          66.0   3.03   1.14   59.2   3.04          44.3   3.14   1.94   43.2   3.13   0.10   29.5   2.90   4.32   32.3   3.05   3.59   25.7   2.90   0.98   26.9   2.96                               20.2   2.98   5.79   23.0   3.07   5.20   17.7   2.88   7.87                         6.0   2.82   6.39                         9.3   3.10   8.29                                          
Ti I  4449.14 1.890   0.470   33.1   2.53   5.55                        31.1   2.66   7.64   23.5   2.63   8.92   26.2   2.68   8.95   23.2   2.63   6.35   14.4   2.55   8.97   16.5   2.62  12.05   20.5   2.75  11.15   20.2   2.75  13.43                                                                  13.0   2.62  13.49   19.3   2.85  14.42                        14.6   2.73  14.44   14.0   2.87  10.35                                                                                                            10.7   3.07   8.40    8.9   3.02  10.36                                                                                                                                                                                                                  
Ti II 4450.48 1.080  -1.520  127.7   2.56                                                   125.6   2.83         129.9   2.83         127.4   2.80         119.7   2.63         111.7   2.70         118.2   2.79         115.5   2.75         102.9   2.61         101.5   2.53          93.0   2.53         106.3   2.76         112.5   2.89         108.3   2.78         100.6   2.71          94.9   2.81          97.8   2.94          71.3   2.91          72.7   2.93          68.5   2.88          66.8   2.97          57.7   2.78          64.5   2.95                               49.1   2.87          45.5   2.80   4.77   53.2   2.89          28.7   2.82  10.80   29.5   2.95  17.36   23.7   2.81  14.36   37.9   3.16   8.57   15.0   2.80  17.95   24.2   3.16   5.67
Ti I  4450.89 1.880   0.320   31.9   2.64   5.53                                             18.0   2.63   8.08   25.7   2.81   8.48   18.8   2.66   5.51   16.3   2.75   8.45   15.0   2.71  11.57                        19.9   2.88  10.64                                                                  15.5   2.85  14.58                        11.9   2.88  12.06                        10.1   2.85   9.89                                                                                                             9.2   3.14   6.20                                                                                                                                                                                                                                       
Ti I  4453.31 1.430  -0.030   52.1   2.68   0.92                        40.7   2.72   4.31   33.3   2.74   3.76   35.6   2.76   5.73   36.1   2.79   3.44   22.1   2.70   5.36   21.7   2.69   8.10   26.5   2.82   6.66   27.0   2.85   7.62   22.2   2.84   7.84   11.6   2.53  12.76   13.9   2.64   8.62   22.8   2.86   9.32   22.7   2.88  10.66   16.6   2.87  11.28   16.2   2.73  11.69   19.7   3.01   8.62    9.0   2.83  13.76   10.3   3.02   9.43    7.7   2.89   6.91                                                                                                                                                                                                                                                                                                      
Ti I  4453.70 1.870   0.100   24.0   2.69   6.60                                             13.5   2.69   9.45   20.2   2.88   8.18   16.6   2.80   6.72   10.1   2.73   9.32    9.4   2.69  12.37   12.9   2.86  11.12   10.3   2.76   6.76    9.6   2.82   8.32                         8.6   2.81   7.98   11.3   2.90  13.47    7.0   2.70   8.59    6.6   2.81  10.84                         8.9   3.00   5.96                                                                                                                                                                                                                                                                                                                                                                     
Ti I  4455.32 1.440   0.100   52.8   2.58   1.07   41.0   2.55   4.62   43.5   2.65   4.50   32.3   2.60   3.51   33.9   2.62   6.32   38.0   2.70   3.06   23.9   2.62   6.36   24.0   2.63   7.66   28.4   2.74   6.96   28.4   2.76   7.65   21.5   2.70   7.75   15.1   2.54  16.03   16.4   2.61   8.42   24.0   2.77   8.68   27.0   2.86  12.18   18.0   2.79   9.86   19.8   2.72  10.97   19.0   2.88   9.03   13.2   2.89  13.04                        13.0   3.02  16.39   10.8   2.94  10.09                        14.4   3.11   5.93    8.8   2.90   8.98                        11.8   3.13   6.62    9.0   3.03   8.18                                                                                                                                                   
Ti I  4457.43 1.460   0.260   75.1   2.73          60.4   2.69   3.96   59.3   2.74   2.84   49.1   2.73   3.24   48.7   2.71   5.23   53.8   2.80   2.51   35.9   2.71   5.56   34.5   2.70   7.78   43.2   2.86   5.85   40.7   2.83   4.45   32.5   2.79   8.12   28.0   2.72  13.86   26.0   2.71   8.22   33.7   2.83   8.83   45.9   3.05   8.17   26.7   2.86   9.75   32.5   2.86  10.78   21.5   2.80   9.52   18.4   2.92  16.48   15.8   2.97  13.02   21.1   3.13  19.19   15.8   2.99  15.42   11.5   2.89  10.97   13.4   2.93   9.55   13.0   2.95  11.19                         9.2   2.87   7.97                                                                                                                                                                        
Ti I  4465.81 1.740  -0.130   17.5   2.58   5.98                                              9.9   2.61   9.39   14.7   2.79   6.59   10.6   2.64   6.06    8.1   2.70   8.89    6.6   2.60  12.63    9.7   2.79   8.32    9.1   2.78  10.37                                                                                                                                                       9.1   3.09   5.96                                              4.9   3.11   7.79                                                                                                                                                                                                                                                                                                      
Ti II 4468.49 1.130  -0.630                                                                                                                                                                                                                    141.3   2.52                              137.3   2.56                                                                        128.4   2.45         127.4   2.65         131.3   2.79         106.9   2.88         102.7   2.76          98.0   2.66          93.5   2.73          96.8   2.76          97.0   2.84                               84.2   2.77          94.9   2.92          84.5   2.66          69.2   2.73          76.3   3.12          66.0   2.82          61.3   2.73          46.9   2.74          56.6   2.91   3.58
Ti II 4469.15 1.080  -2.550   85.7   2.94          98.0   3.14   2.56   89.7   3.15          76.7   3.00   3.52   83.6   3.08          75.6   2.96          62.6   2.85          56.5   2.83   7.93   68.1   3.00   4.45   69.8   3.04          53.8   2.88   2.62   60.7   2.96          45.2   2.82   2.95   57.0   2.98   2.88   66.6   3.14          54.5   3.01   0.32   50.1   2.92          50.4   3.10   4.86   40.6   3.07   2.43   30.8   3.21   4.92   26.1   3.12   6.97   19.2   2.97   4.66   20.7   3.11   4.68   15.6   2.95   5.64   21.5   3.15   0.25                         9.8   2.93   5.96   20.0   3.31   5.58                                                                                                                                                   
Ti I  4471.24 1.730  -0.150   30.0   2.88   5.73                        28.9   3.03   6.42   22.2   3.02   7.95   16.3   2.84   7.33   18.5   2.92   3.99   14.7   2.98   8.34   11.3   2.86  11.44   15.5   3.03   8.70   14.1   3.00  12.69   17.9   3.20  10.02                        17.3   3.23   9.10                        10.4   2.97  10.07   12.9   3.21  11.52                        16.0   3.37  10.66                                                                                                                                                                                                                                                               18.6   4.36   3.08                                             10.2   4.30  39.77                     
Ti I  4474.85 1.440  -0.910   16.1   2.91   5.08   11.0   2.87   5.46   10.6   2.89   5.27    9.3   2.97   6.39                         8.7   2.95   4.74    3.9   2.78   7.62    5.1   2.89   9.85    7.6   3.09   4.50                                                                                                             8.0   3.26   4.31                                                                                                                                                                                                                                                                                                                                                                                                                                    
Ti I  4479.70 1.730  -0.630                        29.6   3.48   5.95                                                                  19.2   3.42   5.72                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 
Ti II 4488.32 3.120  -0.500   28.7   2.69  25.23                                                                                                            22.2   2.64  32.29   18.4   2.57  35.33                                                                                                                                 23.1   2.79  25.71   19.1   2.71  26.79   20.6   2.74  26.82                                             10.4   2.80   9.75    8.3   2.70  14.80   14.5   2.99   7.10    6.6   2.68  12.82    8.8   2.82  16.05                                                                                                                                                                                                                                       
Ti II 4493.52 1.080  -2.780   60.1   2.82  12.30   57.3   2.82  11.88   55.3   2.85  10.82   50.7   2.85   8.19   47.4   2.79   6.53   51.2   2.85   7.08   39.8   2.77   5.59   36.4   2.75   3.32   42.8   2.86   4.93   41.3   2.86   6.62   29.0   2.71   7.71   34.9   2.82   7.43   30.4   2.79   6.63   35.3   2.87   4.07   37.4   2.93   3.45   32.7   2.91   6.61   29.2   2.80   3.12   22.1   2.82   5.65   24.2   2.99   6.78   14.8   3.04   5.88   14.4   3.03   4.58                         8.9   2.91   5.32    6.6   2.76   2.54    7.9   2.88   1.21                         7.6   3.04   3.12                                                                                                                                                                        
Ti I  4496.15 1.750  -0.140                                             28.9   3.05   6.35                        23.5   3.05   7.36   25.9   3.12   5.61                                                                                       14.9   3.12   7.10                                             12.4   3.04  11.13                         6.3   2.89  10.41    9.6   2.97  15.68    8.7   3.09   8.77                                                                                                                                                                                                                                                                                                                                                                     
Ti II 4501.27 1.110  -0.770                                                                                                                                                     141.4   2.58                                                   137.7   2.55                              128.1   2.48         137.6   2.68         135.6   2.63         138.7   2.61         128.8   2.56         127.5   2.76         124.1   2.74          94.1   2.67          97.6   2.75          97.6   2.77          96.8   2.93          88.2   2.67          94.9   2.90                               78.0   2.73          80.2   2.70          83.2   2.74          60.9   2.68   4.36   64.2   2.94          59.2   2.80          57.3   2.78          44.0   2.79   0.17   56.4   3.02   3.38
Ti I  4512.73 0.830  -0.400   73.1   2.46          54.2   2.40   2.10                        45.8   2.52          44.3   2.48   0.80   48.4   2.56          29.4   2.47   2.55   30.0   2.49   0.26   39.5   2.67          36.7   2.65          26.3   2.56   4.57   20.7   2.45   6.53   20.3   2.47   3.54   31.5   2.68   2.35   35.9   2.79   0.88   23.0   2.70   5.66   25.6   2.62   3.64   18.0   2.64   6.70   11.2   2.63   9.79   10.9   2.76   7.72   13.2   2.86  12.14   15.9   2.97   9.80    9.6   2.78   5.05   14.1   2.93   5.49   13.2   2.94   5.01                         8.2   2.81   3.90   13.4   3.08   3.69                                                                                                                                                   
Ti I  4518.02 0.820  -0.250   82.0   2.40          68.1   2.40   1.04                        58.0   2.53          57.3   2.50          61.5   2.57          38.9   2.47   1.67   39.9   2.50   0.88   47.2   2.63          46.1   2.63          32.3   2.52   4.57   29.5   2.48   5.57   29.5   2.52   4.08   37.2   2.62   1.11   48.1   2.82          30.3   2.69   5.78   32.2   2.59   1.81   26.9   2.69   5.65   18.5   2.71  10.81   15.7   2.78  10.10   17.2   2.83  12.83   18.3   2.88  10.26   13.8   2.80   5.30   12.6   2.72   5.87   16.8   2.90   3.87                         6.5   2.54   4.15   11.9   2.86   5.96                                                                                                                                                   
Ti II 4518.33 1.080  -2.560   79.3   2.85   1.76   79.3   2.88   5.98   75.4   2.93          69.3   2.89   4.29   69.4   2.87   6.46   71.1   2.90          58.7   2.81          57.2   2.84          63.0   2.93   4.77   62.1   2.94          46.9   2.78   4.91   50.4   2.83   4.51   43.4   2.79   1.45   52.4   2.91   1.59   57.3   3.01   2.43   51.4   2.97   0.45   45.7   2.86   0.58   38.4   2.92   5.93   35.9   3.00   3.33   21.3   3.01   6.64   24.9   3.10   6.42   27.7   3.18   4.31   18.7   3.06   6.18   14.0   2.90   2.73   17.6   3.05   1.99                        14.3   3.13   6.03                                                                                                            10.0   3.46  12.21                                          
Ti I  4527.30 0.810  -0.450   77.8   2.53          66.4   2.57   1.02   71.0   2.72          55.3   2.68          54.5   2.65          57.2   2.71          34.0   2.57   1.61   34.4   2.59          42.5   2.74          41.6   2.75          36.3   2.77   4.33   30.2   2.68   5.67   35.9   2.82   4.13   33.4   2.74   1.11   36.8   2.83   2.67   25.3   2.78   6.22   30.3   2.74   0.75   27.1   2.88   5.39   19.7   2.93   8.76                        17.2   3.02  12.83   14.4   2.94   9.51   13.5   2.97   5.16   11.6   2.86   5.28   13.7   2.99   3.58                         9.1   2.89   3.73   10.0   2.97   6.15                                                                                                                                                   
Ti II 4529.48 1.570  -1.750   92.3   2.89         104.4   3.08          99.4   3.15          90.9   3.05   2.32   85.9   2.93   2.43   89.4   2.99          71.3   2.77          68.4   2.81   3.00   78.6   2.95   5.04   78.3   2.97          67.0   2.86   6.91   70.5   2.89   4.48   60.9   2.83   4.30   66.5   2.91   6.41   74.0   3.04   4.56   62.9   2.90   1.57   57.6   2.82   5.85   57.4   2.98   5.90   56.4   3.06   6.05   38.5   3.09   7.33   31.9   2.97  10.16   32.0   3.00   5.14   24.3   2.93   7.45   28.9   3.02   8.41   34.2   3.15   4.53                        19.4   3.00  11.25   10.6   2.71   6.68   27.8   3.17   8.52                                             13.1   3.20   4.51                                                               
Ti I  4533.24 0.850   0.540  115.8   2.06                              111.1   2.36          95.4   2.31          94.8   2.26          98.3   2.33          78.7   2.23          74.8   2.26          84.8   2.40          82.7   2.39          73.6   2.38          73.4   2.37          65.7   2.33   0.93   73.6   2.41          81.4   2.56          68.2   2.49   1.33   70.1   2.43          67.0   2.59   0.27   53.9   2.61   0.13   55.7   2.84   2.87   52.1   2.78   2.08   49.0   2.74   2.05   38.9   2.64   8.25   46.6   2.73   1.28   45.7   2.77                               36.5   2.70   5.35   35.1   2.70   8.05   42.1   2.74   7.60   23.1   2.80  30.32   28.5   3.08   3.54   19.0   2.82  24.14                                                               
Ti I  4534.78 0.830   0.350  104.7   2.08          97.1   2.17          95.6   2.29          84.8   2.32          84.6   2.28          87.4   2.34          66.9   2.25          65.5   2.29          74.6   2.42          72.7   2.41          60.1   2.35   1.95   60.6   2.36   0.44   52.6   2.30   4.00   64.5   2.44          72.6   2.59          57.7   2.52   2.76   58.5   2.42          57.7   2.62   2.74   48.0   2.68   4.86   42.6   2.78  10.15   45.0   2.83   7.25   38.7   2.73   8.61   36.5   2.76   7.95   35.1   2.70   3.64   32.9   2.70   3.32                        27.4   2.69   5.57   25.3   2.67   9.20   32.1   2.72  10.26   12.8   2.66  20.11                        13.7   2.82  16.65                                                               
Ti I  4535.57 0.820   0.140  112.2   2.36         107.3   2.48          99.0   2.54          85.8   2.53          85.5   2.49          89.5   2.57          61.4   2.38          60.8   2.42          72.8   2.59          70.2   2.58          53.3   2.45   3.62   56.1   2.50   1.23   46.5   2.41   3.01   60.2   2.58          68.2   2.72          52.1   2.64   3.79   52.3   2.52          50.5   2.71   2.28   38.7   2.74   6.72   29.3   2.73  13.00   36.5   2.88   6.14   36.2   2.88   9.00   26.3   2.75   9.89   26.6   2.72   5.35   29.2   2.82   3.44                        26.9   2.88   5.73   22.5   2.80   8.17   27.6   2.83   7.35   13.4   2.88  19.61                                                                                                         
Ti I  4544.69 0.820  -0.450   77.1   2.54          63.0   2.54   0.87   47.8   2.42          50.8   2.63          50.2   2.60   0.10                        30.3   2.52   1.95   31.8   2.56   1.09   40.0   2.71          40.1   2.73          30.8   2.69   4.65   27.0   2.63   4.76   22.2   2.56   4.25   30.3   2.69   1.00   40.1   2.89   1.00   23.1   2.74   6.22   27.5   2.70   1.66   22.1   2.78   5.66   15.9   2.84  10.56                                             11.9   2.86   9.53                        10.7   2.83   5.56    9.3   2.81   4.09                                                                                                                                                                                                                  
Ti II 4545.13 1.130  -2.450   75.1   2.75   3.50   82.6   2.88   4.29   75.8   2.88   2.44   82.4   3.04   2.57   70.7   2.84          71.5   2.86          58.8   2.76          53.8   2.74   0.28   61.1   2.85   4.92   60.9   2.87          48.6   2.76   6.10   52.8   2.81   4.60   46.0   2.78   3.10   51.5   2.85   1.60   60.1   3.00   2.49   49.7   2.90   1.39   46.0   2.81   1.88   42.8   2.93   5.39   36.2   2.95   4.39   18.5   2.88   7.93   22.0   2.97   7.71   15.1   2.80   4.68   13.1   2.82   6.01   12.9   2.80   4.09   17.0   2.97   3.03                        10.5   2.91   5.93                                                                                                                                                                        
Ti I  4548.76 0.820  -0.280   76.5   2.36          63.7   2.38   1.19   61.4   2.43          53.5   2.49          53.3   2.47          55.9   2.53          33.8   2.41   1.94   33.9   2.42   0.54   43.3   2.59          43.0   2.61          28.7   2.48   4.91   28.9   2.50   4.66   26.6   2.48   3.37   33.6   2.58   1.00   43.4   2.77   1.65   27.7   2.66   6.26   28.9   2.55   2.91   25.7   2.69   5.17   17.1   2.70  10.52   14.7   2.77  10.21   17.6   2.87  15.74   13.4   2.75  11.07   11.8   2.75  10.24   13.0   2.76   5.43   12.0   2.76   4.63                         9.1   2.72   6.04                        11.8   2.80   8.70                                                                                                                              
Ti I  4555.48 0.850  -0.400   72.2   2.47          62.9   2.53   1.58   60.2   2.58          50.7   2.61          48.5   2.56   0.06   50.6   2.61          29.2   2.49   2.54   30.3   2.52   1.08   40.5   2.71   0.42   35.7   2.65          30.6   2.67   4.48   32.0   2.71   5.08   24.3   2.59   5.12   28.9   2.65   1.00   36.0   2.81   2.35   19.1   2.62   7.12   25.2   2.63   2.80   22.2   2.77   4.90   16.8   2.84   6.07   13.9   2.90   6.19   14.7   2.93   5.33                         7.3   2.67   7.06    8.9   2.73   5.13   13.0   2.95   3.10                         9.5   2.90   4.96                         9.7   2.85   3.67                                                                                                                              
Ti II 4571.97 1.570  -0.310                                                                                                           109.5   1.87                              136.2   2.58          55.5   1.18   5.52  139.9   2.62                              136.4   2.52         119.4   2.39         134.7   2.71         134.5   2.70         137.4   2.66         124.4   2.55                                                    94.1   2.71          93.0   2.68          96.5   2.78          85.7   2.69          83.4   2.60          85.7   2.71                               76.9   2.74          70.7   2.54   2.27   74.0   2.58          63.9   2.74   3.52   62.2   2.88   4.45   55.5   2.71   1.92   59.5   2.79          43.1   2.73   5.45   53.3   2.92   4.07
Ti II 4583.41 1.160  -2.840   57.1   2.93   7.65   54.6   2.94  12.64   52.2   2.96  13.29   47.0   2.95   6.64   47.7   2.95   5.05   46.6   2.94  10.10   36.4   2.87   6.72   32.4   2.83   6.42   39.9   2.97   5.24   38.1   2.96   6.56   30.6   2.89   9.17   33.0   2.93   9.00   23.5   2.80   9.61   30.4   2.93   4.02   36.2   3.06   7.82   29.8   3.00   6.76   27.0   2.90   9.26   23.8   3.01   6.22   19.9   3.04   4.08                        10.6   3.02   7.31                                              8.7   3.03   3.61   10.7   3.16   2.24                                                                                                                                                                                                                  
Ti II 4609.27 1.180  -3.320   25.6   2.93  13.75   23.5   2.93  13.35   24.9   2.99  16.54   20.5   2.96  11.23   15.4   2.81  11.88   20.2   2.95  11.59   14.1   2.88  11.42   11.7   2.80  10.85   15.3   2.95   5.54   14.5   2.94  13.62   11.6   2.89   6.77   10.7   2.86   4.85    6.0   2.64   5.27   12.6   2.97   7.39   13.2   3.02   7.34   12.0   3.04   6.80   10.9   2.94   5.78    7.7   2.95   5.95    5.6   2.93   4.21                                                                                                                                                                                                                                                                                                                                                
Ti I  4617.27 1.750   0.440   41.6   2.49   4.89                        34.4   2.56   7.04   28.8   2.58   7.08                        28.2   2.57   5.42   17.9   2.51   8.95   17.8   2.51  10.11   23.7   2.67  10.03   22.4   2.66  11.83   18.5   2.64   9.31                        14.1   2.55  10.65                        23.5   2.81  15.13                        14.8   2.59  19.22   18.1   2.86   9.75   11.4   2.81  16.60   11.1   2.92  11.06                                              7.8   2.82   8.64    6.3   2.69   7.30    7.5   2.81   9.72                                                                                                                                                                                                                  
Ti I  4623.10 1.740   0.160   25.5   2.48   6.18                        22.9   2.60   6.98   17.0   2.57   6.65                        18.3   2.61   5.74    9.8   2.48   8.60   10.1   2.50  11.02   14.1   2.67  10.92   11.8   2.60  17.50    8.9   2.56   7.70                        11.2   2.70   9.33                        10.9   2.68  12.18                         9.2   2.63  11.77                                                                                                                                                                                                                                                                                                                                                                                          
Ti I  4645.19 1.730  -0.510   17.6   2.94   6.60   10.7   2.83   6.55   16.0   3.07   6.36                                              7.3   2.83   5.73    7.0   2.99   7.97                                                                                                                                                                                                 6.6   3.13   7.75    5.7   3.23   5.25                                                                                                                                                                                                                                                                                                                                                                     
Ti I  4650.01 1.740  -0.640                                              5.7   2.72   6.45                                              6.2   2.89   5.63                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 
Ti II 4657.20 1.240  -2.290   80.6   2.79   2.13   91.0   2.97   2.55   83.0   2.96          71.3   2.84   6.54   73.0   2.84   4.65   77.8   2.91   0.66   63.7   2.79          58.5   2.78          67.2   2.90   4.75   64.8   2.89   0.19   54.4   2.80   2.57   59.0   2.86   3.04   49.2   2.79   8.87   57.8   2.91          61.3   2.98   4.71   56.8   2.95   1.58   51.4   2.85   1.88   45.6   2.94   6.44   44.8   3.04   2.54   30.6   3.11   5.42   27.7   3.06   7.67   19.8   2.89   5.09   18.0   2.93   7.09   15.6   2.85   4.92   18.9   2.98   3.47   14.1   2.91  13.63   11.1   2.89   6.89   10.3   2.87   5.71                                              9.9   3.26  13.50                                                                                    
Ti I  4675.12 1.070  -1.290   20.8   2.89   1.40   12.8   2.81   4.44   18.0   3.03   2.80                        13.9   3.04   3.55   12.0   2.99   2.17                         4.3   2.72   5.13    7.2   2.97   3.19    6.0   2.91   3.26                                                                                       11.1   3.34   4.24                         5.6   3.04   3.88                                                                                                                                                                                                                                                                                                                                                                                          
Ti II 4708.66 1.240  -2.350   81.1   2.85   2.22   81.0   2.88   7.56   81.5   2.99          72.5   2.91   5.83   70.8   2.87   4.72   71.6   2.88   2.12   57.7   2.77          54.6   2.78   1.70   61.9   2.88   5.07   57.0   2.84   4.93   52.9   2.84   5.92   54.9   2.86   4.53   46.3   2.80   8.90   52.2   2.88   5.22   56.1   2.95   6.87   61.0   3.06   0.35   50.9   2.90   1.87   45.8   3.00   6.52   41.9   3.05   3.57   25.1   3.05   6.08   29.6   3.15   8.74   27.1   3.12   4.64    7.5   2.56   4.21   17.2   2.96   4.60   15.7   2.94   1.26                                                                  13.6   3.02   7.13                                                                                                                              
Ti II 4762.78 1.080  -2.890   93.9   3.34          81.4   3.21   4.43                        55.6   3.00   6.72   53.7   2.96   8.00   56.1   3.00   0.79   42.2   2.89   3.12   40.9   2.91   4.88   46.8   3.01   5.08   43.0   2.97   6.52   37.1   2.94   7.02   38.8   2.97   6.06   30.5   2.88   7.01   37.8   3.00   4.06   43.0   3.11   5.67   34.0   3.02   3.58   35.4   3.00   3.16   32.6   3.12   6.96   21.4   3.02   5.10   12.7   3.05   5.84   14.1   3.11   6.59   12.5   3.07   4.81    8.1   2.95   2.70   10.1   3.05   3.64    7.0   2.91   1.25                                                                   9.0   3.18   7.35                                                                                                                              
Ti II 4763.88 1.220  -2.400  105.8   3.21          87.0   2.97   3.40   77.9   2.95          72.2   2.92   5.08   73.4   2.92   4.85   75.5   2.95   2.24   63.1   2.85          59.8   2.87          68.6   2.99   4.60   65.7   2.98          52.4   2.85   6.07   54.6   2.88   4.68   46.6   2.83   7.64   54.6   2.93   5.28   60.3   3.04   4.79   51.9   2.96   1.42   50.6   2.92   4.52   49.7   3.08   5.48   38.5   3.02   4.44   16.1   2.83   6.06   30.1   3.18   4.97   21.2   3.01   4.36   15.3   2.93   6.84   20.7   3.08   4.40   17.0   3.00   3.96                                                                  15.9   3.12   7.77                                                                                                                              
Ti II 4764.52 1.240  -2.690   74.6   3.10   3.97   58.6   2.93  12.54   54.0   2.92   6.11   44.4   2.84   9.65   45.9   2.86  12.65   48.6   2.90   9.99   36.3   2.80   7.90   35.6   2.82   6.35   41.8   2.93   5.54   40.6   2.93   9.70   34.8   2.90   9.22   32.0   2.85  10.70   29.5   2.86  11.50   32.6   2.90   8.92   35.5   2.98   7.87   29.6   2.93   5.75   28.6   2.87   6.88   29.7   3.06   8.42   21.3   3.00   8.15                        12.7   3.03   8.14   10.5   2.96   4.68                         7.9   2.91   5.16   13.8   3.21   3.56                                                                                                                                                                                                                  
Ti II 4798.53 1.080  -2.660   91.0   3.07          85.3   3.02          82.9   3.09          72.5   3.00   4.31   64.7   2.88   1.95   70.3   2.96          55.6   2.84          50.7   2.82   1.71   60.6   2.96   4.61   58.7   2.96          47.9   2.87   6.00   51.2   2.91   2.94   42.3   2.85   4.38   48.5   2.93   2.81   53.6   3.03   3.48   46.3   2.97   1.52   39.8   2.84   4.43   42.5   3.06   5.35   37.1   3.10   3.45   19.3   3.03   6.70   20.8   3.08   3.36   20.4   3.09   4.51   17.8   3.11   2.78   10.7   2.85   3.69   11.6   2.91   2.88                         8.0   2.92   1.90    8.8   2.99   4.90                                                                                                                                                   
Ti I  4820.41 1.500  -0.380                                                                                                                                                                                                                                                                                                                                                                                                                                                             7.5   3.29  12.47                                                                                                                                                                                                                                                                                 
Ti I  4840.87 0.900  -0.430   77.1   2.58          61.0   2.57   2.05   60.1   2.64          41.9   2.55          44.6   2.57   0.49   48.6   2.65          27.0   2.51   2.87   27.9   2.54   2.35   36.1   2.70          34.0   2.69          24.8   2.62   4.34   25.8   2.66   5.76   21.2   2.59   6.95   26.8   2.67   2.69   35.2   2.86   2.29   20.2   2.72   5.30   20.4   2.59   1.80   20.2   2.78   5.88   17.9   2.94   8.89                                                                   6.3   2.66   4.40    9.8   2.84   4.70                                                                                                                                                                                                                                       
Ti II 4849.17 1.130  -2.960   66.1   3.10   5.22                        51.5   3.00  12.12   45.2   2.98   6.67   48.8   3.02   6.55   48.1   3.02   8.64   37.0   2.94   4.30   31.9   2.88   4.84   39.5   3.02   4.93   37.6   3.01   8.27   31.4   2.96   9.02   31.8   2.98   9.03   26.3   2.92  11.62   28.8   2.96  10.15   32.7   3.06   9.06   26.8   3.01   0.46   26.3   2.95   5.61   23.4   3.06   7.04   15.2   2.96   6.75    9.6   3.03   3.89   15.6   3.28   8.99                         8.4   3.09   4.30                         6.0   2.95   1.61                                                                                                                                                                                                                  
Ti II 4865.61 1.110  -2.700   84.3   3.04   0.59   66.9   2.86  10.93   60.9   2.85   6.37   59.7   2.90   4.33   58.6   2.87   8.08   59.3   2.88   5.46   45.0   2.77   3.11   44.3   2.80   3.30   52.0   2.92   4.47   51.1   2.93   3.46   44.9   2.90   5.97   42.1   2.86   4.56   34.7   2.80   8.32   40.1   2.87   4.05   44.5   2.96   5.70   39.5   2.94   2.50   35.3   2.84   1.89   31.6   2.94   6.72   23.5   2.90   7.69                        14.5   2.96   7.67   13.0   2.93   3.72    7.6   2.76   3.84                        12.9   3.04   1.52                                                                                                                                                                                                                  
Ti I  4870.12 2.250   0.440   17.0   2.66  10.62   10.6   2.55   7.48   12.3   2.65   9.89   11.8   2.74  11.87   15.1   2.85  10.05   12.5   2.78   8.58    6.6   2.63  10.67    8.0   2.72  12.64   10.0   2.84  14.58   10.1   2.85  21.72                                                                   9.6   2.91  15.72                                                                                                                                                                                                                                                                                                                                                                                                                                                         
Ti II 4874.01 3.090  -0.860   15.2   2.65  26.54                        19.4   2.81  39.52   15.4   2.72  28.50   14.8   2.70  40.42   19.0   2.83  41.94   14.6   2.74  31.89   12.7   2.68  32.22   16.1   2.82   8.36   14.2   2.77  39.96   11.8   2.70  27.79   14.8   2.82  39.00   10.8   2.70  27.34   10.2   2.67  32.51   13.3   2.82  26.48   11.0   2.74  27.06   10.4   2.71  29.51                         7.6   2.72  21.31                                                                                                             7.1   3.04  16.69                                                                                                                                                                                                                  
Ti I  4885.08 1.890   0.410   32.7   2.55   6.85   26.8   2.57   6.67   23.2   2.53   5.64   19.0   2.55   8.85   22.5   2.63   9.17   24.4   2.68   6.24   15.5   2.62   7.76   14.2   2.57   9.45   18.9   2.73  11.25   18.2   2.73  17.53   14.0   2.68   8.83   11.8   2.62  19.17    8.4   2.48   9.93   14.7   2.71  14.09   15.1   2.76  15.28   13.4   2.83  12.41    9.6   2.56  16.06   13.8   2.89  10.80                                                                  11.1   3.10   6.72                                                                                                                                                                                                                                                                                 
Ti II 4911.19 3.120  -0.640   28.7   2.81  24.34   28.9   2.82  31.95   29.1   2.85  39.94   25.0   2.79  27.04   22.5   2.73  47.34   28.5   2.86  42.40   19.8   2.70  28.50                        23.0   2.82   8.37   21.9   2.80  44.43   12.7   2.56  25.21   19.9   2.78  39.83   14.2   2.65  31.87   19.0   2.80  31.39   22.4   2.90  32.87   19.0   2.82  28.75   17.6   2.78  31.17   12.9   2.73  17.39   16.3   2.90  23.60   12.7   3.02  17.17   13.8   3.07   8.96                                                                   8.8   2.95  16.49                         7.2   3.01  18.26                         5.3   2.86   9.35                                                                                                                              
Ti I  4913.61 1.870   0.220   26.3   2.59   6.05   17.6   2.51   6.82   15.6   2.49   7.98   15.4   2.61   8.85   16.9   2.64   9.50   17.4   2.67   6.67   11.1   2.62   7.94                        12.6   2.70  11.62   11.9   2.69  16.61    5.2   2.39   8.19    9.7   2.69  17.30                         8.6   2.62  14.10   12.5   2.83  15.71    7.4   2.72  12.80   10.1   2.75  18.86                         6.0   2.85   8.54                         6.1   2.98   8.58                                                                   5.1   2.96   8.12                                                                   7.0   3.14   5.73                                                                                                                              
Ti I  4919.86 2.160  -0.120    9.3   2.81   9.44                                                                                        6.3   2.90   7.55    3.2   2.75   6.82                         3.6   2.82   5.08                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
Ti I  4975.34 2.500   0.150                                              7.6   3.03   9.54                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Ti I  4991.07 0.830   0.450                       141.8   2.50         120.3   2.42                              111.8   2.46         114.9   2.53          87.5   2.35                               98.2   2.59          93.8   2.55          80.8   2.49          81.2   2.49          72.4   2.44          79.5   2.51          89.9   2.69          74.6   2.60          74.9   2.51          71.7   2.69          63.0   2.77          48.4   2.75   5.34   54.4   2.85          46.6   2.73   3.58   38.5   2.67   6.71   43.8   2.72   1.29   44.2   2.78          32.8   2.61  10.46   35.0   2.71   5.07   28.8   2.61   9.24   41.0   2.75   6.14   28.9   2.97  17.81   16.2   2.80   3.56   17.6   2.83  18.73   17.8   2.93  24.89                                          
Ti I  4997.10 0.000  -2.070                        39.6   2.65          39.5   2.72                               29.1   2.75          27.2   2.74          11.7   2.59                               18.2   2.83          12.6   2.67           7.6   2.56   0.51    8.7   2.65                                8.0   2.60                                                     5.1   2.46                                                                                                                                                                                                                                                                                                                                                                                                 
Ti I  4999.50 0.820   0.320  136.0   2.34         120.4   2.36         111.2   2.41          98.7   2.44          98.4   2.39          99.8   2.44          77.4   2.34          75.0   2.37          85.3   2.52          82.1   2.50          70.9   2.47   0.90   71.0   2.47          66.0   2.46   1.10   71.6   2.51          82.8   2.70          65.3   2.59   0.68   65.8   2.49          60.8   2.64   1.85   50.2   2.70   2.30   42.5   2.77   7.34   44.5   2.80   5.09   38.4   2.71   5.01   32.7   2.68   7.44   37.1   2.72   3.46   38.5   2.79   1.82   32.3   2.72   7.60   30.3   2.74   4.68   23.6   2.62   9.33   24.5   2.55  11.93   16.8   2.79  21.21                        12.9   2.79  20.24   10.9   2.80  23.72                                          
Ti II 5005.17 1.560  -2.730   30.2   2.91  16.54   26.8   2.88  19.09   32.7   3.02  22.32   24.7   2.92  13.27   27.0   2.97  19.24   28.8   3.01  19.00   19.8   2.89  14.90   18.2   2.87  12.29   22.2   2.98   6.30   22.3   3.01  15.55   17.8   2.94  14.81   18.5   2.97  19.66                        15.6   2.92  14.28   16.7   2.97  11.79   14.2   2.95  11.59   14.4   2.92  13.25   17.3   3.16   9.70   16.6   3.25  10.47                                                                                                                                                                                                                                                                                                                                                
Ti I  5007.21 0.820   0.170  135.1   2.48         130.1   2.62         120.5   2.69         105.7   2.69         107.7   2.67         112.3   2.76          82.0   2.55          81.8   2.62          95.3   2.81          92.4   2.80          78.3   2.72          72.2   2.63          72.3   2.71   3.31   79.0   2.77          88.1   2.93          69.3   2.79   0.21   74.6   2.77          72.2   2.96          59.2   2.98          39.1   2.86   9.30   45.1   2.96   4.61   46.3   3.00   3.43   38.7   2.94   6.98   40.3   2.93   3.16   43.7   3.03          36.1   2.94  10.56   34.1   2.96   4.98   33.0   2.96   8.16   39.7   3.00   6.11                        19.2   3.16   3.48   18.5   3.12  18.83                                                               
Ti I  5009.65 0.020  -2.200   59.1   2.83          34.7   2.73          31.9   2.76          21.7   2.77          22.3   2.77          24.0   2.83           9.9   2.67          10.6   2.69          15.5   2.90          13.7   2.87          12.0   2.93   0.23    8.2   2.78          11.9   2.98           7.6   2.73          10.5   2.92           5.7   2.83   0.84    5.7   2.67                                                                                                                                                                                                                                                                                                                                                                                                 
Ti II 5013.69 1.580  -2.140   60.5   2.79  11.00   60.1   2.82  17.04   58.0   2.85  17.94   51.5   2.81  12.45   52.8   2.82  16.89   54.4   2.84  14.41   42.4   2.75  10.17   40.2   2.75  10.78   46.9   2.86   5.99   44.9   2.85  14.37   36.9   2.78  12.65   37.5   2.79  15.58   30.8   2.72  15.89   38.2   2.84  12.54   42.7   2.94  12.67   35.5   2.87  10.15   32.3   2.78  12.14   32.2   2.93   9.14   23.6   2.87  14.30   14.8   2.91   7.13   14.7   2.91  10.92   12.3   2.85   5.24   12.7   2.95   9.71   12.1   2.92   8.80    9.4   2.82   8.35    9.4   2.90  17.75    6.4   2.82   6.44                                                                                        6.1   3.20   9.78                                                               
Ti I  5016.16 0.850  -0.480   74.9   2.51          61.3   2.53   1.88   58.2   2.57          49.3   2.62          47.7   2.58          50.3   2.64          28.9   2.52   1.87   28.0   2.51   1.05   37.6   2.70          36.7   2.71          25.1   2.60   4.64   20.6   2.52   6.36   20.7   2.55   4.38   28.0   2.67   2.24   38.3   2.89   1.01   19.3   2.67   7.68   23.1   2.63   3.62   21.7   2.80   5.29   10.2   2.65   9.77   12.6   2.90   7.37    9.9   2.79   9.48                         6.2   2.64   6.37    5.8   2.58   5.00    9.4   2.84   4.25                         6.5   2.77   5.37                                                                                                                                                                        
Ti I  5020.03 0.830  -0.330   85.0   2.44          76.3   2.52   0.87   71.0   2.55          59.9   2.59          57.1   2.53          60.7   2.60          35.9   2.47   1.66   36.6   2.49   0.78   47.4   2.67          45.1   2.66          33.9   2.59   4.19   30.1   2.54   4.68   25.9   2.49   4.49   36.3   2.65   1.44   45.9   2.83          29.5   2.72   5.06   30.9   2.62   2.29   27.5   2.76   4.91   22.6   2.87   8.93   22.3   3.02  10.47   14.5   2.80  12.35   13.0   2.76  10.83   11.3   2.76   7.44   10.8   2.70   5.92   11.7   2.78   4.92                         8.0   2.69   5.57   11.5   2.90   6.76    9.3   2.71   8.89                                             11.9   3.41   7.99                                                               
Ti I  5022.87 0.820  -0.330   86.3   2.44          73.4   2.48   1.22   69.1   2.52          57.9   2.55          57.3   2.52          62.6   2.61          38.2   2.49   1.49   38.1   2.50          48.7   2.68          45.6   2.65          34.1   2.59   4.20   30.9   2.55   4.71   26.5   2.50   4.40   36.5   2.64   1.64   46.2   2.82          28.4   2.69   5.29   31.1   2.61   1.66   25.6   2.70   5.31   15.6   2.67  11.89   11.2   2.66   8.13   16.7   2.86  12.88   14.7   2.81  11.68   12.5   2.79   7.48   13.5   2.80   5.87   15.9   2.92   4.43                        11.1   2.84   5.64                        13.2   2.87   9.36                                                                                                                              
Ti I  5024.84 0.820  -0.530   78.4   2.55          66.4   2.60   0.69   64.1   2.65          51.0   2.66          50.1   2.63          54.4   2.70          28.0   2.52   1.66   30.2   2.57   1.23   40.1   2.75          36.4   2.71          24.8   2.61   4.58   25.7   2.64   5.54   22.2   2.60   4.70   28.4   2.69   1.36   36.8   2.88   0.88   22.5   2.77   7.14   24.2   2.67   2.26   23.3   2.85   5.26   13.7   2.81  11.55    9.3   2.77   7.91   11.1   2.86   9.57   15.8   3.05   6.70                        10.0   2.85   4.48   13.4   3.03   5.02                                                                                                                                                                                                                  
Ti I  5036.46 1.440   0.140   64.7   2.62          47.7   2.55   4.30   47.6   2.61   2.69   43.3   2.69   2.82   42.8   2.66   4.74   42.2   2.67   2.62   26.0   2.58   5.99   26.3   2.60   7.57   34.2   2.76   5.52   34.0   2.77   5.99   23.2   2.66   8.26   23.3   2.67  14.31   20.5   2.64   7.73   23.7   2.68   8.05   31.0   2.86  10.90   20.6   2.78   9.08   23.6   2.73  12.31   20.5   2.84   9.10   13.1   2.81  16.35   10.2   2.82   6.20   13.1   2.95  14.71    6.8   2.65  11.97                         7.0   2.68   7.31   13.7   3.04   9.17    7.9   2.83   9.32    7.5   2.84   6.38                                                                                                                                                                        
Ti I  5038.40 1.430   0.020   57.7   2.63   0.45   43.4   2.60   4.41   47.2   2.71   2.93   39.0   2.73   2.52   42.1   2.76   5.03   38.8   2.73   2.72   21.4   2.59   5.43   22.3   2.62   7.29   28.3   2.76   6.34   28.8   2.79   7.06   23.2   2.76   7.95   19.9   2.70  13.21   19.1   2.71   7.80   20.8   2.72   8.60   28.3   2.91   9.70   13.8   2.69  11.48   15.7   2.63  12.02   19.4   2.91   8.40                                              9.8   2.91  14.45   10.7   2.97  14.06                                              7.5   2.86   9.52                                                                                                                                                                                                                  
Ti I  5039.96 0.020  -1.080  122.8   2.34         106.9   2.41         103.5   2.53          89.0   2.61          87.1   2.55          90.2   2.61          58.2   2.49          60.4   2.55          68.9   2.68          69.1   2.71          55.7   2.67          50.6   2.61          44.2   2.57          54.8   2.68          60.7   2.80          40.5   2.70          46.5   2.63          42.2   2.81          29.8   2.86          28.3   3.01   4.27   25.8   2.97   2.80   22.1   2.89   4.53   20.7   2.93          16.0   2.76   0.95   20.6   2.94          28.0   3.17   4.92    8.8   2.62   2.39                        13.3   2.76   4.40                                                                                                                              
Ti I  5043.58 0.830  -1.590   16.5   2.70                                                     6.6   2.66                                7.4   2.72   0.32                         2.3   2.42   2.22    3.3   2.60   1.07                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
Ti I  5064.65 0.050  -0.940  137.3   2.39                              108.3   2.49                               94.9   2.54                                                    66.7   2.53          77.7   2.69          74.5   2.67          62.0   2.65          54.4   2.56          48.1   2.52                               67.6   2.78          49.5   2.72          53.1   2.62          46.7   2.78          30.6   2.77          24.0   2.81   5.61   26.5   2.87   3.01   27.6   2.91   1.68   24.0   2.91   0.01   21.5   2.80   0.22   22.5   2.88          19.1   2.85   5.20   15.6   2.80   2.21   16.6   2.87   2.34   19.7   2.85   2.94                                                                                                                              
Ti I  5065.98 1.440  -0.970   10.7   2.73   4.85                                                                                                                                                       4.2   2.84   6.32                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
Ti I  5087.06 1.430  -0.880   13.8   2.75   5.03                                                                   6.8   2.73   5.56                                              3.6   2.65   7.00    3.2   2.62   6.71                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
Ti I  5113.44 1.440  -0.700   17.2   2.68   3.94                        13.5   2.75   5.46                                                                                        3.8   2.51   7.34    6.0   2.73   6.73    6.0   2.75   6.74                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             
Ti I  5120.42 2.580   0.480   16.0   3.02  12.57    7.6   2.77   8.36   10.3   2.94  10.60    9.6   3.01  15.64    9.6   3.00  11.97   10.0   3.03  10.65    6.7   2.99  11.79    7.3   3.02  17.05    6.8   3.01  16.83    5.8   2.94  21.97                                                                   5.4   2.99  17.92    9.6   3.27  13.84    7.3   3.26  15.39                                                                                                                                                                                                                                                                                                                                                                                                               
Ti II 5129.16 1.890  -1.340   85.8   2.72   0.93   96.6   2.88   5.11   89.9   2.90   2.60   78.8   2.78   5.29   89.2   2.90   6.69   82.9   2.81   7.55   68.7   2.67   2.75   64.0   2.67   9.06   73.3   2.79   5.65   71.1   2.79   7.83   57.2   2.65   8.11   62.1   2.70   4.35   56.1   2.69  20.61   62.1   2.77  12.50   66.8   2.85  11.79   61.8   2.80   6.98   54.5   2.69  13.70   59.3   2.92   8.20   48.9   2.85  10.76   39.0   3.00  10.92   33.6   2.91  13.29   31.2   2.88   5.61   22.5   2.78  13.10   26.0   2.85  14.86   29.2   2.95  13.26   14.9   2.65  20.12   23.1   2.99  13.70   17.3   2.84   7.87   21.8   2.93  17.06                                                                                                                              
Ti I  5145.46 1.460  -0.540   21.4   2.66   3.88                        13.3   2.61   5.34   11.6   2.68   3.68   12.2   2.70   6.69   10.6   2.65   3.62    5.5   2.54   6.86    5.1   2.50   8.67    6.1   2.60   7.39    9.0   2.79   9.16                         4.8   2.62   6.50                         4.8   2.61   9.04    9.9   2.97   6.12                                              6.4   2.97   6.36                                                                                                                                                       2.7   3.03  14.71                                                                                                                                                                                             
Ti I  5173.74 0.000  -1.060  144.9   2.48         116.7   2.43         106.8   2.49         102.2   2.71          90.7   2.52          95.4   2.61          64.1   2.50          64.3   2.54          76.1   2.71          73.6   2.70          59.2   2.65          54.0   2.60          49.0   2.59          58.6   2.67          67.7   2.83          46.0   2.72          50.4   2.63          45.3   2.81          28.8   2.79          32.5   3.05   1.74   27.4   2.95          22.0   2.84   2.14   19.8   2.86   1.44   19.7   2.82   0.04   28.2   3.07          10.9   2.63   6.91   11.7   2.71   1.97   15.5   2.89   2.53   16.3   2.81   3.56                                                                                                                              
Ti II 5185.90 1.890  -1.410   85.2   2.78   0.92   83.7   2.77  10.83   83.8   2.87   8.73   73.4   2.76   8.51   73.2   2.74  13.36   75.8   2.78   9.18   61.2   2.64   5.12   57.3   2.64  12.17   68.4   2.79   5.81   64.3   2.76  11.04   55.8   2.69  15.98   62.1   2.76   9.42   47.7   2.63  16.42   59.7   2.80  12.53   62.3   2.85  12.73   56.5   2.79  10.35   52.0   2.72  13.64   49.2   2.83   9.83   45.5   2.87  10.97   26.5   2.83  12.23   29.1   2.88  13.69   27.1   2.86   5.67   20.8   2.80  11.99   18.4   2.73  15.74   24.3   2.91  13.44   17.5   2.80  21.56   15.4   2.83  12.86   13.4   2.78   7.46   15.0   2.80  15.85                                                                                       10.1   3.19   8.05                     
Ti I  5192.97 0.020  -0.950  146.4   2.41         128.8   2.47         115.4   2.51         102.3   2.62         101.4   2.57         102.1   2.61          73.7   2.53          71.9   2.56          84.2   2.72          79.6   2.69          62.1   2.61          60.2   2.59          58.7   2.63          64.3   2.66          72.9   2.82          53.4   2.73          58.2   2.65          56.0   2.88          33.2   2.78          28.3   2.87   2.90   29.2   2.90          19.8   2.70   3.69   22.4   2.84   0.90   21.7   2.78   0.10   19.5   2.77          15.0   2.69   7.68   19.1   2.87   0.87   14.6   2.77   2.16   18.4   2.79   3.02                                                                                                                              
Ti I  5210.38 0.050  -0.820  153.5   2.40         128.3   2.38         117.5   2.44         102.6   2.53         106.6   2.54         106.1   2.57          74.5   2.44          76.0   2.52          86.5   2.66          82.4   2.64          66.2   2.57          63.5   2.54          59.0   2.54          68.1   2.62          79.6   2.81          57.2   2.69          62.0   2.62          58.4   2.82          40.6   2.81          31.9   2.85   3.43   33.5   2.88          31.0   2.85   0.94   20.3   2.68   1.62   24.2   2.74          26.5   2.84          18.4   2.70   5.66   22.6   2.87   1.74   21.7   2.88   2.40   20.5   2.74   3.81   10.4   2.91  15.48                                                                                                         
Ti II 5211.53 2.590  -1.410   24.5   2.80  24.15   23.4   2.79  28.93   22.3   2.79  32.40   19.5   2.76  20.42   22.3   2.83  31.21   21.9   2.82  36.49   15.7   2.71  27.69   14.6   2.69  31.54   18.6   2.82   7.64   18.0   2.82  33.39   12.0   2.65  20.05   14.0   2.73  31.71                        14.0   2.77  27.57   17.6   2.90  24.76   13.2   2.79  23.38   11.5   2.70  26.46                         6.6   2.64  13.21                                                                   7.7   3.06  11.30    5.9   2.94  12.29    7.1   3.04  12.15    8.0   3.17   9.61                                                                                                                                                                                             
Ti I  5219.70 0.020  -2.220   52.9   2.75          34.3   2.72          31.6   2.75          22.1   2.78          20.0   2.71          22.0   2.79           8.8   2.62           8.2   2.58          11.9   2.78          12.9   2.84          10.4   2.87   0.26    4.6   2.52           5.8   2.66   0.68    7.2   2.71          11.3   2.95           4.4   2.72   0.59    3.9   2.50                                                                                                                                                                                                                                                                                                                                                                                                 
Ti I  5252.10 0.050  -2.360   50.6   2.90          31.4   2.85          30.8   2.91          22.7   2.97          22.8   2.96          23.2   2.99          10.8   2.88          11.6   2.91                               14.2   3.06           9.1   2.98   0.24    8.5   2.97                               10.0   3.03                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Ti I  5265.96 1.890  -0.400                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                       5.8   3.61   8.41                                                                                                                                                                                                                                       
Ti II 5336.79 1.580  -1.600  112.1   2.88                                                                                                                   77.3   2.62          72.4   2.64   1.42                                                                                                                                                      70.0   2.78   0.53                                                                                                                                                                                                28.0   2.90  28.58                                                                                                                                                                                             
Ti II 5381.02 1.560  -1.970   77.5   2.77   5.54   77.7   2.80  11.20                        70.7   2.84   8.58                        72.5   2.85   6.43   57.6   2.73   2.89   54.9   2.74   6.08   64.3   2.87   5.05   64.2   2.89   1.62                                                                  53.4   2.85  11.36                                                                                                            21.4   2.89   9.98                                                                  14.7   2.80  10.77   21.3   3.03   9.06                        10.6   2.85   8.61                        10.1   2.80   8.13                                                                                                                              
Ti II 5396.25 1.580  -3.180   15.9   3.02  18.86   16.8   3.09  18.36                        13.8   3.08  14.71                        13.6   3.07  19.67    7.7   2.89  17.78    7.3   2.88  10.26    9.6   3.03   6.27    8.3   2.98  16.94                                                                   6.7   2.97  13.41    8.4   3.10  10.99    5.8   2.98   9.47    5.6   2.92  10.79                                                                                                                                                                                                                                                                                                                                                                                          
Ti II 5418.77 1.580  -2.130   66.4   2.82   7.36   67.7   2.87  12.71                        57.7   2.85  10.16   54.0   2.79  14.87   60.7   2.89   6.50   45.4   2.75   7.73   43.0   2.75   9.32   52.5   2.89   5.68   51.7   2.90  11.19                        34.7   2.70  14.41                        40.7   2.85  12.54   48.7   2.98  11.66   42.5   2.94   8.10   39.0   2.86  12.36                                             17.3   2.96   7.67   16.5   2.94  10.16   14.6   2.90   5.16   11.2   2.86   8.83   11.8   2.87  10.71   13.3   2.96   8.99                        10.5   3.02   5.76    8.0   2.91   6.37                                                                                                                                 27.5   4.24   4.79
Ti I  5490.15 1.460  -0.840   14.2   2.73   4.16   12.5   2.81   5.12                         6.3   2.68   3.59                         6.5   2.70   3.87    2.5   2.47   5.96                         2.9   2.55   5.65    3.3   2.62   4.29                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                             
Ti I  5644.13 2.270   0.120   12.0   2.78   8.19    8.5   2.74   7.31                         5.5   2.69  13.92                         6.6   2.78   8.45                                              6.8   2.96  13.84    6.5   2.95  15.02                                                                                       10.3   3.27   9.37                                                                                                                                                                                                                                                                                                                                                                                                                                    
Ti I  5866.45 1.070  -0.790   48.2   2.73          28.7   2.61   2.93                        23.5   2.72          59.2   3.25   0.14   25.2   2.76          10.2   2.53   3.94   11.9   2.60   3.84   16.0   2.77   1.88   14.1   2.72                               18.4   2.98   4.75                        10.4   2.69   3.32   11.8   2.79   3.77    7.1   2.71   7.36    8.9   2.68   4.67                                                                   4.0   2.87   3.46                                                                                                             9.7   3.46   6.80                                                                                                                                                                        
V  II 3951.96 1.475  -0.731                        61.9   1.29  74.88                                             55.5   1.30  27.68   60.3   1.38  75.50                                                                  62.5   1.56  53.76   46.8   1.38  55.27   46.3   1.37  70.52   48.2   1.47  54.96   44.5   1.40  76.27   69.2   1.79  32.35   54.5   1.61  53.49   43.0   1.41  57.34   46.9   1.64  49.06   46.0   1.74  61.90   42.5   2.00  30.90   34.4   1.86  44.61   29.1   1.78  35.05   14.8   1.50  15.66   27.2   1.82  40.30   27.2   1.85  41.86                        19.5   1.84  31.77                                                                                     < 12.4 < 2.03        < 10.9 < 2.02                             <  7.8 < 2.13       
V  II 4005.70 1.816  -0.451                                             84.2   1.77  63.65                        73.9   1.65  28.72                        54.5   1.47  76.32   50.8   1.45  79.71                        61.1   1.62  63.31   46.7   1.47  55.45                        39.1   1.41  60.93                        68.2   1.83  55.93   51.0   1.64  56.26   45.6   1.54  59.92   52.5   1.79  60.17                        36.0   1.93  40.57   27.9   1.79  47.41   35.0   1.94  38.15   14.5   1.55  30.18   17.2   1.63  44.28   21.9   1.78  46.72                        14.7   1.75  26.71                        23.4   1.97  29.86 < 14.8 < 2.06        < 21.1 < 2.32                                                  < 10.4 < 2.17                            
V  I  4379.23 0.300   0.579  114.4   1.03   3.68  105.9   1.15   7.47   94.8   1.14   2.91   81.9   1.20   3.68   81.5   1.18   2.59   89.8   1.29   3.27   51.4   1.12   8.34   60.7   1.23   8.31   72.4   1.38   5.23   69.7   1.38   7.32   46.2   1.22   4.96   40.5   1.17   6.56   42.9   1.24   6.72   48.4   1.26   6.83   62.9   1.47  10.01   40.4   1.38   9.45   46.2   1.30   8.20   37.4   1.40  59.79   23.7   1.41  12.59   15.9   1.37  33.79   21.6   1.53  55.86   18.0   1.45  16.22   20.2   1.57  21.81   16.5   1.44  15.34   20.9   1.60  46.45                        19.1   1.66  29.43                                           <  5.8 < 1.53        < 19.7 < 2.25        < 15.0 < 2.11        < 12.1 < 2.12                             <  6.5 < 2.27       
V  I  4384.71 0.286   0.409  178.7   1.99   3.32  142.8   1.77   6.54  163.0   2.24   2.68  139.7   2.17   3.57  157.3   2.37   2.42  152.7   2.33   3.06   93.0   1.76   8.08   97.6   1.88   8.14  121.3   2.22   5.12  109.6   2.07   7.07  100.9   2.09   4.85   86.5   1.91   6.50   86.1   1.97   6.61   91.0   1.99   6.77   94.0   2.06   9.74   75.4   1.99   9.37   82.9   1.96   8.11                        44.8   1.94  12.37                                             30.7   1.90  17.08   29.0   1.94  20.78   28.5   1.89  14.95                                             23.0   1.93  28.87                                                                                                                               <  6.7 < 2.23                            
Cr I  4344.50 1.000  -0.650  117.1   2.78   1.60  108.2   2.82         111.1   3.05          97.5   3.00   2.70   92.3   2.86   2.60   98.1   2.98   2.63   76.2   2.81          70.9   2.81   3.93   79.7   2.94          78.4   2.94          66.3   2.87   6.02   67.6   2.88   9.87   58.2   2.81   8.99   65.0   2.88   8.61   87.4   3.27          59.4   2.95  12.64   72.9   3.07          53.6   2.96  10.81   41.5   2.98  14.37   53.0   3.36   5.39   45.0   3.22  15.95   27.6   2.90  19.92   35.6   3.13  12.75   18.0   2.69   3.70   33.9   3.11  12.81                        29.7   3.12  19.36                                                                                                                                                                        
Cr II 4558.64 4.070  -0.430   43.3   3.19  45.96   55.6   3.37  76.46   45.4   3.24  68.14   45.3   3.25  75.45   45.5   3.24  75.44   45.2   3.24  74.30   33.4   3.03  58.54   34.1   3.08  67.21   40.7   3.20  73.89   40.0   3.20  67.89   36.3   3.15  67.75   41.8   3.24  70.79   30.1   3.07  70.29   38.1   3.23  80.53   39.9   3.27  68.25   37.5   3.20  66.90   32.8   3.14  67.63   33.9   3.25  63.02   31.8   3.22  62.68   22.6   3.26  29.58   25.2   3.33  51.86   25.1   3.34  53.79   18.1   3.22  49.09   20.8   3.30  58.02   17.9   3.23  57.50                        15.2   3.29  53.24                                           < 11.0 < 3.27                                                     9.0   3.22  34.64                                          
Cr I  4580.05 0.940  -1.660   82.5   3.19   2.28   65.1   3.14   9.47   65.0   3.23   7.99   53.8   3.23   3.35   52.3   3.19   2.93   55.0   3.25   3.30   32.5   3.11  14.20   33.2   3.13   4.24   38.7   3.24  15.38   36.3   3.22  12.87   26.4   3.14  15.62   29.6   3.22  12.88   23.4   3.13  13.57   33.2   3.29  10.87   31.0   3.28  16.35   22.9   3.27  18.79   26.5   3.22  12.98   22.5   3.32  13.65   17.1   3.40  15.79                        15.1   3.49  15.47                        13.5   3.51   7.01    9.2   3.28   3.57    8.3   3.27  10.32                                                                                                                                                                                                                  
Cr II 4588.20 4.070  -0.650   31.8   3.20  46.15   34.5   3.24  79.34   38.6   3.35  70.64   31.2   3.21  73.94   30.4   3.19  73.96   29.7   3.17  77.38   23.6   3.06  64.36   22.9   3.06  69.32   28.6   3.19  70.90   29.2   3.22  68.43   22.6   3.09  69.15   26.4   3.17  73.25   20.0   3.06  64.86   25.8   3.20  79.54   27.6   3.25  60.95   26.1   3.21  65.60   21.5   3.12  71.26   24.3   3.27  62.38   23.4   3.26  61.60   12.5   3.16  30.27   12.7   3.17  31.01   15.6   3.30  48.99   10.3   3.15  42.12   12.4   3.25  49.75    9.8   3.14  41.69                        10.8   3.33  39.91                                                                                                                                                                        
Cr I  4591.39 0.970  -1.740   51.2   2.93   2.62   43.3   2.98  13.72   40.2   3.00  10.82   33.3   3.04   3.45   30.1   2.96   2.99   33.3   3.04   3.42   17.0   2.89  17.17   18.1   2.92   4.31   22.5   3.05  18.28   21.4   3.04  14.62   14.0   2.93  14.70   19.9   3.13  12.67    8.6   2.75  10.59   19.1   3.10  14.18                        10.5   3.00  19.54   14.7   3.02  13.95   12.9   3.15  10.38    6.1   3.02  11.29                                              7.7   3.28   6.31                                                                                                                                                                                                                                                                                 
Cr II 4592.05 4.070  -1.300                                             13.3   3.38  57.65   12.5   3.36  71.15    7.6   3.12  38.44   10.7   3.28  73.84    7.8   3.16  61.09    7.6   3.16  65.46    9.3   3.27  69.84    9.2   3.27  60.58                         6.5   3.12  47.33                         8.0   3.26  73.24    9.1   3.33  41.27    9.2   3.33  57.81    8.7   3.31  50.85    5.8   3.20  26.57    8.4   3.40  29.46                                                                                                                                                                                                                                                                                                                                                
Cr I  4600.75 1.000  -1.250   73.1   2.76   2.46   71.1   2.89  10.31                        55.1   2.92   3.39   57.5   2.93   2.98   57.2   2.94   3.28   34.5   2.81  14.43   36.9   2.86   4.23   44.2   2.99  14.48   41.9   2.98  13.77   30.6   2.89  16.32   30.4   2.90  14.24   19.0   2.68  15.51   35.9   3.00  12.47   39.1   3.08  16.92   25.4   2.98  20.42   28.6   2.92  13.92   26.4   3.07  17.43   16.3   3.03  17.86   11.0   2.98  17.37   13.7   3.09  18.39    9.0   2.90  13.59   10.2   3.02  13.29   11.3   3.04   3.65   11.5   3.08  12.06                                                                                                                                                                                                                  
Cr I  4616.12 0.980  -1.190   80.1   2.75   2.35                        75.0   2.95   6.50   62.4   2.93   3.36                        60.3   2.90   3.12   37.6   2.77  12.21   39.7   2.82   4.16   49.1   2.98  14.46   46.4   2.96  12.78   35.0   2.88  13.18                        28.5   2.81  13.87                        42.4   3.05  14.29                        35.2   2.96  12.99   34.0   3.13  16.09   19.2   3.03  15.00   12.6   2.96  17.48   20.5   3.22  17.38   15.8   3.10  16.00   15.3   3.14  12.98   14.8   3.09   3.52   15.8   3.16  12.13                                                                  13.0   3.10  12.12                                                                                        8.5   3.76   3.83                     
Cr I  4626.17 0.970  -1.330   70.2   2.76   2.45                        59.7   2.87   9.03   51.3   2.90   3.43                        52.4   2.92   3.30   30.0   2.77  16.28   32.4   2.83   4.23   40.2   2.97  15.41   39.5   2.98  12.69   28.0   2.88  13.71                        21.0   2.78  14.51                        34.9   3.05  16.29                        26.4   2.92  17.10   23.2   3.04  16.76   12.8   2.95  15.69                        13.0   3.11  16.48   13.1   3.13  14.62                         8.5   2.95   3.55   10.4   3.08   9.97                                                                                                                                                                                                                  
Cr II 4634.07 4.070  -1.050   22.6   3.40  48.82                        21.2   3.37  68.18   16.3   3.24  78.24                        18.9   3.32  77.34   13.5   3.17  67.10   13.4   3.18  68.59   15.5   3.26  70.95   15.6   3.28  65.97   12.5   3.18  57.18                         9.4   3.08  47.16                        14.1   3.29  57.62                        12.6   3.24  62.77   12.8   3.33  39.37   10.7   3.26  44.71    8.0   3.35  23.72   10.2   3.46  35.62                                                                   8.7   3.49  38.64                                                                                                                               <  3.4 < 3.38                             <  1.6 < 3.12                            
Cr I  4646.16 1.030  -0.740  121.6   2.88   1.59  100.2   2.77   1.44  100.5   2.93          84.0   2.85   3.06   84.6   2.82   2.73   81.9   2.80   3.04   59.7   2.69   6.90   61.1   2.75   4.06   70.1   2.88   9.35   66.6   2.85   7.70   57.7   2.83  13.28   55.6   2.81  13.14   48.2   2.76   9.75   60.0   2.89   9.56   65.6   3.00   9.76   48.7   2.90  16.60   53.1   2.85  12.72   49.4   3.00   7.85   37.5   3.01  15.52   30.9   3.05  23.37   30.6   3.05  18.81   28.2   3.01  22.40   21.3   2.92  14.76   26.5   3.01   3.70   29.1   3.10  12.91   22.4   3.00  16.99   19.2   2.96  19.38   18.2   2.97  20.65   18.9   2.90  14.86                                                                                                                              
Cr I  4651.29 0.980  -1.460   67.1   2.86   2.52   54.0   2.86  14.64   56.4   2.96   7.94   44.1   2.94   3.46   42.8   2.90   3.00   46.4   2.97   3.33   25.1   2.82  13.83   27.4   2.87   4.29   34.0   3.01  17.46   32.5   3.00  13.94   24.3   2.94  12.40   21.4   2.89  14.92   20.8   2.91  15.56   25.7   2.98  13.01   31.6   3.13  15.70   17.7   2.98  23.34   23.2   2.98  16.51   20.2   3.11  16.96    8.4   2.89  12.23   10.1   3.12  14.02   18.2   3.42  14.59    7.3   2.99  10.80                         7.2   3.01   3.29   10.6   3.23   4.96                                                                                                                                                                                                                  
Cr I  4652.16 1.000  -1.040   86.0   2.69   2.30   74.9   2.72  10.09   79.2   2.87   5.62   65.9   2.85   3.30   64.4   2.81   2.93   68.3   2.88   3.17   43.5   2.73  11.85   47.4   2.81   4.20   54.4   2.92  14.29   53.0   2.92  11.50   40.6   2.85  12.09   42.4   2.89  14.43   31.5   2.74  14.11   45.0   2.93  11.24   48.8   3.02  15.78   34.4   2.94  18.46   39.4   2.90  13.87   35.7   3.03  15.66   22.8   2.99  16.31   21.6   3.11  26.67   26.2   3.22  17.69   17.0   3.00  19.57   15.8   3.03  12.36   14.4   2.94   3.71   20.6   3.17  13.69   13.9   3.02   6.06   16.9   3.16  11.79   10.1   2.94  13.68   19.7   3.19  17.28                                                                                                                              
Cr I  4789.34 2.540  -0.330                                             24.6   3.36  20.37                                                                                       13.5   3.29   5.14                        13.1   3.30  26.19                                                                   9.6   3.22  26.67                                                                   7.0   3.25  16.39                                                                                                                                                                                                                                                                                                                                                                     
Cr II 4824.13 3.870  -0.920   49.6   3.53  43.17   35.8   3.28  76.48   35.0   3.29  72.35   31.8   3.24  74.28   34.5   3.29  77.20   35.1   3.30  73.92   27.5   3.17  61.47   26.6   3.18  67.53   32.4   3.30  69.34   30.5   3.28  68.70   21.4   3.09  68.54   29.6   3.27  73.26   24.6   3.21  67.50   28.2   3.29  78.41   30.9   3.35  68.65   25.1   3.22  66.05   27.7   3.30  70.08   31.8   3.46  64.17   20.2   3.23  60.78                        17.1   3.38  47.73   14.8   3.32  43.57   13.5   3.34  30.76   15.6   3.42  46.12   15.4   3.42  54.66   16.5   3.51  26.63    7.9   3.23  21.80                        11.8   3.43  39.66                                                                                                          <  4.9 < 3.35       
Cr II 4864.33 3.860  -1.340   15.1   3.21  46.59   16.1   3.24  73.36   17.3   3.29  22.60   19.1   3.36  76.54   18.2   3.34  70.30   15.1   3.24  77.27   10.9   3.10  61.60   13.4   3.22  60.97   13.5   3.23  62.10   17.0   3.36  63.21   12.8   3.24  52.44   11.2   3.17  61.80   10.5   3.18  37.04   13.4   3.30  71.32   14.9   3.36  43.59    9.2   3.13  53.20   12.9   3.30  47.52                        11.8   3.37  37.35                                                                                                                                                                                                                                                                                                                                                
Cr I  5206.02 0.940   0.020                       179.1   2.72                                                                        147.3   2.75   1.26  119.2   2.51         113.9   2.60   2.66  123.3   2.73         117.9   2.67         103.5   2.57         108.4   2.62          95.2   2.53         107.0   2.69         108.4   2.74         105.6   2.79          99.5   2.64          91.9   2.76          81.3   2.78   3.92   71.3   2.88  10.24   74.2   2.93   4.25   65.8   2.79          63.3   2.84   5.59   61.8   2.76   3.40   63.5   2.85   1.70   55.2   2.71  12.01   59.8   2.90  10.80   52.0   2.76  19.45   59.3   2.79  11.59   39.7   2.90  52.72   38.6   3.05  51.25   37.3   3.00  46.75   33.5   3.01  43.01   15.1   2.77   4.01   22.9   3.18  49.00
Cr I  5230.22 2.710  -1.730   18.6   4.67   3.43                                              8.3   4.50   4.42   11.5   4.65   3.43    9.2   4.56   4.27                         5.1   4.41   5.22                                                                                                                                                                                                                                                                                                                               4.6   4.90   3.28                                                                                                                                                                                                                                       
Cr I  5247.56 0.960  -1.590   73.1   2.94   2.43   63.8   3.00  11.35   58.2   3.01   8.24   45.5   3.00   3.39   48.1   3.02   2.94   48.8   3.05   3.26   25.2   2.87  18.19   25.8   2.89   4.26   33.9   3.06  13.97   33.3   3.07  12.46   20.6   2.91  16.33   21.1   2.94  14.66   18.9   2.92  12.99   26.4   3.06  11.65   27.3   3.11  16.16   18.9   3.08  19.09   22.5   3.03  12.97   16.3   3.06  17.33    7.0   2.88  12.55                                              5.5   2.93   8.69   10.1   3.27  10.27    5.9   2.99   3.40                                                                                                                                                                                                                                       
Cr I  5287.23 3.440  -0.870                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               
Cr I  5296.69 0.980  -1.360   86.6   2.88   2.30   75.0   2.92   8.39   68.4   2.93   6.91   58.4   2.97   3.24   55.7   2.91   2.90   58.4   2.97   3.19   32.9   2.81  11.83   34.6   2.85   4.19   43.0   3.00  15.24   40.4   2.98  10.19   30.4   2.92  13.07   29.7   2.92  13.38   21.7   2.78  14.99   34.1   2.99  11.16   38.8   3.10  13.23   25.1   3.01  13.67   28.8   2.96  13.25   23.6   3.05  16.27   15.0   3.03  15.01                                             12.3   3.10   9.86   13.7   3.21   8.59                                                                                                                                                                                                                                                            
Cr I  5298.27 0.980  -1.140   97.5   2.77   2.15   99.7   2.97          90.1   2.98   1.67   75.6   2.97   3.12   72.8   2.91   2.83   77.7   2.99   3.00   46.6   2.79   8.08   48.5   2.84   4.11   59.8   3.01   5.26   58.1   3.01   6.32   42.2   2.89  11.44   46.6   2.97  12.32   35.1   2.83  12.19   45.8   2.96  11.04   57.8   3.17   9.15                        38.8   2.91  11.86   33.9   3.03  14.75                                             18.7   3.08  10.32   16.6   3.03  15.30   14.3   3.01   6.44                                                                  15.8   3.17  12.56                                                                                                                                                                        
Cr I  5345.80 1.000  -0.950  104.9   2.69   1.95                                                                                                            55.7   2.74   5.80   57.2   2.79   4.00                                                                                                                                                      44.9   2.96  15.12                                                                                                                                                                                                17.5   3.00  17.51                                                                                                                                                                                             
Cr I  5348.31 1.000  -1.210   87.1   2.76   2.30                                                                                                            38.5   2.77  12.04   39.6   2.80   4.21                                                                                                                                                      28.1   2.94  16.73                                                                                                                                                      15.5   3.11   3.50                         9.4   2.96   9.06                                                                                                                                                                                             
Cr I  5409.78 1.030  -0.670  133.1   2.75   1.52  119.9   2.78                               96.2   2.82   2.77   96.0   2.78   2.62  100.0   2.85   2.60   70.6   2.67          72.0   2.74   3.78   80.6   2.86   2.41   79.3   2.87                               57.9   2.70  10.81                        68.6   2.87   6.54   73.7   2.97   2.68   56.9   2.88   6.10   59.7   2.81   7.94                                             30.7   2.93  24.51   38.8   3.09  17.23   31.0   2.96  18.66   29.0   2.98  15.57   29.5   2.95   3.67   27.8   2.96  13.99   31.7   3.08  10.96   26.6   3.03  22.34   24.5   3.01  23.89   21.0   2.84  18.57   13.7   3.05  33.05                                                                                                         
Mn I  4041.35 2.113   0.281  111.8   2.41         104.9   2.44   9.51  110.4   2.63   0.76   79.9   2.33  16.57  101.7   2.59  11.67  102.7   2.62  10.85   62.3   2.28  23.54   69.7   2.39  25.97   84.7   2.59  18.50   86.9   2.63  17.39   68.4   2.50  24.59                        43.9   2.23  27.46   65.8   2.48  24.26   66.5   2.52  24.85   55.0   2.51  34.91   54.7   2.39  30.23   69.8   2.76  28.76   44.9   2.63  42.17   50.5   2.85  20.97   42.8   2.74  39.10   37.9   2.67  44.20   33.9   2.66  33.71   33.9   2.63  30.59   40.6   2.78  25.41                        28.3   2.66  21.84                        46.1   2.90  17.85                                                                                                                              
Mn I  4754.04 2.280  -0.080   69.6   2.41  18.69   62.3   2.46  22.24   55.1   2.42  23.06   48.4   2.46  22.52   49.8   2.47  21.96   50.9   2.50  22.13   30.0   2.36  31.41   32.5   2.40  29.97   38.9   2.52  30.14   35.6   2.49  30.79   26.3   2.41  31.81   23.5   2.37  36.35   21.1   2.34  31.33   30.6   2.50  28.81   31.2   2.54  29.61   20.2   2.45  37.73   25.7   2.45  33.56   22.0   2.54  34.84   13.0   2.47  40.51                        16.2   2.71  40.31   18.9   2.80  24.84   16.6   2.78  17.68   10.5   2.53  26.68                                              9.0   2.58  24.81                                                                                                                               <  1.9 < 2.57        <  5.8 < 3.23       
Mn I  4762.37 2.886   0.304   41.9   2.52  37.61   38.6   2.58  34.87   29.3   2.45  34.19   27.3   2.52  33.94   24.7   2.46  33.26   26.9   2.52  35.51   15.2   2.38  42.41   18.6   2.48  42.16   22.3   2.58  42.65   20.8   2.56  39.44   11.7   2.36  35.15   13.8   2.45  41.30   11.8   2.39  32.42   16.1   2.52  37.82   17.1   2.57  33.66   12.4   2.53  42.09   13.8   2.48  38.55   17.4   2.74  38.86                                                                                                                                  6.2   2.59  22.83                                                                                                                                                                                                                  
Mn I  4766.42 2.918   0.105   26.8   2.51  36.90   17.0   2.38  34.22   21.3   2.53  34.12   17.8   2.54  36.20   18.8   2.56  31.64   16.1   2.50  34.09    8.5   2.34  42.18    9.9   2.41  42.66   13.4   2.57  41.79   12.3   2.54  34.92   14.6   2.70  22.47   14.2   2.70  28.24   10.2   2.56  19.99    9.3   2.49  36.71   13.2   2.68  31.15    7.2   2.52  37.19                         9.8   2.70  23.68                                                                                                                                                                                                                                                                                                                                                                     
Mn I  4783.43 2.296   0.044   76.4   2.40  19.08   67.8   2.43  22.25   65.4   2.47  20.25   54.2   2.45  19.46   53.2   2.42  22.73   57.9   2.50  19.82   35.1   2.34  32.98   36.4   2.37  31.25   44.6   2.51  31.80   43.3   2.51  28.95   30.3   2.39  31.41   34.2   2.47  34.42   25.7   2.34  31.51   35.5   2.49  29.08   35.5   2.52  29.96   29.5   2.55  39.10   31.0   2.46  35.09   27.8   2.57  33.90   16.0   2.47  37.72   15.9   2.59  39.72   14.3   2.55  43.22   17.5   2.66  39.44   15.0   2.63  33.13   16.0   2.63  33.91   10.9   2.48  28.12   16.8   2.74  21.46   10.1   2.53  25.96                        14.2   2.65  31.69 <  8.4 < 2.77                                                  <  6.2 < 2.82                                                 
Mn I  4823.52 2.317   0.136   89.5   2.50   9.24   74.6   2.45  14.70   65.7   2.42  19.09   56.1   2.42  16.99   55.8   2.40  18.72   59.6   2.46  17.19   38.7   2.34  30.73   40.3   2.38  29.48   48.3   2.50  28.34   47.3   2.51  26.71   37.3   2.44  32.66   37.0   2.45  37.55   30.6   2.37  31.79   40.6   2.51  25.07   43.4   2.58  28.58   30.1   2.49  36.61   36.5   2.49  34.05   31.6   2.58  32.43   19.1   2.49  43.55   19.9   2.64  37.17   22.3   2.71  42.27   21.2   2.69  33.23   14.2   2.54  27.91   16.3   2.58  30.98   14.3   2.55  29.40                        14.0   2.62  30.17    9.1   2.44  32.68   14.4   2.59  32.03                        11.2   2.95  28.51 <  1.6 < 2.06                                                                      
Fe I  3738.30 3.270  -0.030                       102.8   4.70                              112.2   5.22                              113.2   5.16          93.4   4.78          92.6   4.95          96.6   4.99                                                                                              92.0   5.07                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Fe I  3742.62 2.940  -0.810                       104.1   5.06                               92.3   5.11                               94.5   5.11          71.9   4.80          69.5   4.85          85.8   5.13                                                                                              73.7   5.06                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Fe I  3753.61 2.170  -0.890                                                                                                                                                     105.1   4.72         113.5   4.85                                                                                             100.4   4.79                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Fe I  3756.07 2.170  -2.120   68.6   4.61          62.2   4.64                               52.6   4.71                               55.0   4.74          39.7   4.68          42.3   4.75          43.4   4.78                                                                                              38.3   4.84                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Fe I  3781.19 2.200  -1.940   87.6   4.78                                                                                                                   56.1   4.78          55.5   4.82                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
Fe I  3789.18 2.730  -1.330                                                                                                                                 48.4   4.71   0.16   53.2   4.83                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
Fe I  3808.73 2.560  -1.170  102.0   4.75          99.5   4.80         101.0   5.03          90.7   4.93          95.7   4.97          95.9   4.99          79.3   4.79          76.3   4.86          84.0   4.98          75.7   4.85          76.6   4.97          77.7   4.96          64.1   4.82          74.5   4.97                                                                         64.1   5.03          52.1   5.00                                                                                                                                                                                                                                                                                                                                                       
Fe I  3809.56 3.000  -1.500   84.8   5.39          75.3   5.32                               63.1   5.32                                                    37.3   5.04   2.46   38.9   5.09          49.4   5.27                               34.3   5.12          32.1   5.09   1.05   28.9   5.06   2.34   47.3   5.36                                                                         42.3   5.49   1.81   23.8   5.30   1.01                                                                                                                                                                                                                                                                                                                                                
Fe I  3816.34 2.200  -1.200                                                                                                                                 95.6   4.63          82.8   4.55         100.1   4.87          99.9   4.89          99.9   5.01         103.0   5.02          88.4   4.86          99.4   5.07                                                                         79.4   4.93          66.6   4.86                                                                                                                                                                                                                                                                                                                                                       
Fe I  3821.83 2.610  -1.040                                                                                                                                102.7   5.11                               96.6   5.16                               88.9   5.13          97.7   5.25          77.6   4.99         107.4   5.61                                                                         82.6   5.31          56.5   4.99                                                                                                                                                                                                                                                                                                                                                       
Fe I  3837.14 2.610  -1.820   71.8   4.96          57.4   4.84          58.0   4.93          53.8   4.99                               38.7   4.74          30.8   4.77   2.38   37.4   4.90          39.4   4.95                               42.7   5.12          43.0   5.13                               38.8   5.07                                                                         30.5   5.14   1.75                                                                                                                                                                                                                                                                                                                                                                     
Fe I  3843.26 3.040  -0.210  113.1   4.66                              104.6   4.79                                                    87.4   4.48          80.8   4.44          80.2   4.56                               76.4   4.48          64.7   4.37                               64.5   4.43          92.6   4.94                                                                         76.0   4.84          63.9   4.76                                                                                                                                                                                                                                                                                                                                                       
Fe I  3852.57 2.170  -1.190                                                                                                           118.2   4.93         107.7   4.78          97.9   4.80          97.8   4.76         105.6   4.95          89.5   4.74         104.1   4.97         109.9   5.28          87.3   4.75                                                                         85.2   4.99          75.5   4.97                                                                                                                                                                                                                                                                                                                                                       
Fe I  3865.52 1.010  -0.950                                                                                                                                                                                                                                                                                                                                                                                                                 110.4   4.63                                                                        114.4   4.76         120.2   4.96                                                                                             105.6   5.13                               93.6   5.13          95.0   5.15          62.6   4.88         102.0   5.71       
Fe I  3876.04 1.010  -2.890                                                                                                           115.1   4.99         105.9   4.97          98.4   5.03         103.3   5.09         100.6   5.07         114.6   5.53          88.4   4.95          88.0   5.07         103.5   5.37                                                                         81.9   5.26          63.7   5.16          62.9   5.43                                                                         67.7   5.59          61.0   5.51                                                                                                                                                                                                                         
Fe I  3887.05 0.910  -1.090                                                                                                                                                                                                                                                                                                                                                                                                                 119.5   4.86                                                                        120.9   4.92         111.6   4.82                                                                                              82.2   4.64          90.8   5.19          91.8   5.13          70.7   4.62                               72.3   5.07       
Fe I  3902.95 1.560  -0.440                                                                                                                                                                                                                                                                                                                                                                                                                                                                                105.7   4.72         107.8   4.67         112.4   4.85                              112.6   4.94         111.6   4.85                              111.1   5.23          90.4   5.13          52.6   4.16          91.6   5.06          56.2   4.68          86.8   5.31       
Fe I  3906.48 0.110  -2.210                                                                                                                                                                                                                                                                                                                                                                                                                 122.1   5.25         118.1   5.14                              112.9   5.18         110.2   5.01         111.9   5.15                              106.9   5.18         116.2   5.28                               99.5   5.41          87.3   5.50          77.7   5.14          79.7   5.20          49.7   4.96          50.3   5.07       
Fe I  3917.18 0.990  -2.150                                                                 117.9   4.29                                                   120.5   4.45         123.4   4.76                              123.1   4.74         123.4   4.92         120.9   4.79         107.8   4.71         112.4   4.77                                                                         95.1   4.76          94.7   4.96          75.5   4.93          99.5   5.52                               86.4   5.34          82.0   5.15          81.7   5.22                               68.0   5.05          82.2   5.32                               50.0   5.08          48.1   5.26          70.7   5.73          48.9   5.32                               27.1   5.35   0.15
Fe I  3940.88 0.960  -2.490                        69.7   3.44          74.3   3.63                               69.7   3.70          70.7   3.73                                                                         75.8   4.14          69.2   4.17          72.6   4.22          69.8   4.26          70.5   4.23          77.5   4.38          70.3   4.41          68.8   4.28          81.8   4.78          65.4   4.72          58.0   4.86          77.4   5.27          56.6   4.85          62.4   5.07          53.8   4.84          65.6   5.14                               59.8   5.17          71.5   5.39         105.8   6.08          36.7   5.14                               31.4   5.19                               24.7   5.42   2.31                     
Fe I  3941.27 3.260  -1.030                                                                                                            18.6   4.34   4.05                                                                  18.7   4.53   6.88                        17.7   4.59   6.37                        20.1   4.65   3.30                                             16.5   4.60   2.71   19.5   4.83   7.48                                             31.7   5.41   7.45                        21.1   5.22   1.23   16.4   5.06   2.88   23.1   5.28   0.98                                                                                                                                 17.4   5.58   7.57                                                               
Fe I  3943.34 2.200  -2.350                        47.4   4.67                                                    45.0   4.82          52.7   4.95                                                                         49.3   5.14          37.5   5.05          40.3   5.11                               41.1   5.13                               36.4   5.22          34.8   5.08          44.1   5.43          19.7   5.15          43.3   5.81          28.0   5.51                               17.3   5.31          13.7   5.16          22.0   5.45                                                                                                                                        15.3   5.83   2.99                                                               
Fe I  3948.10 3.240  -0.590                        50.8   4.33   6.61                                             41.7   4.33   2.79   56.2   4.58   1.62                                                                  48.6   4.64   5.78   44.8   4.66   3.12   57.2   4.85   2.07   50.5   4.80          46.6   4.71                               42.1   4.76   3.97   42.1   4.68          43.9   4.86   6.35   39.1   4.93   1.54   40.2   5.11   2.65   41.8   5.14   0.33   42.4   5.16          40.2   5.18   1.17   41.4   5.17          36.7   5.11                               34.3   5.15   1.20   37.7   5.23   2.69                                                                                                                                                   
Fe I  3949.95 2.170  -1.250                        92.3   4.19         103.2   4.57                               87.8   4.36          92.1   4.45                                                                         86.2   4.60          90.3   4.79          89.4   4.74          72.7   4.55          79.8   4.65          76.4   4.60          81.1   4.78          69.5   4.53          77.6   4.88          64.5   4.82          59.2   4.97          66.2   5.12          62.9   5.06          50.1   4.89          54.7   4.94          70.1   5.32                               53.1   5.08          55.3   5.11          72.9   5.40          37.2   5.11   2.44                        32.7   5.15   1.02                                                               
Fe I  3955.34 3.280  -1.050                        46.6   4.78   7.18                                             39.2   4.80   4.46   46.5   4.93   2.84                                                                  50.8   5.18   1.80   38.5   5.06   3.81   54.1   5.31   4.05   21.3   4.75   5.25   33.0   4.98          45.9   5.22   1.77   31.5   5.08   6.48   32.8   5.02   1.92   32.1   5.16   6.85                        15.9   5.05   5.23   28.4   5.38   5.13   29.4   5.41   4.13                                                                                       24.0   5.42   2.69                                                                                                            22.3   5.82   4.26                                          
Fe I  3977.74 2.200  -1.120                        90.4   4.07          89.8   4.21                               90.3   4.30                                                                                              92.4   4.62          82.5   4.55          90.9   4.67          84.1   4.66          83.3   4.61         101.3   5.00          84.1   4.73          86.0   4.74          86.7   4.96          63.6   4.71          55.8   4.81          71.3   5.12          71.5   5.14          55.6   4.90          61.2   4.96          65.6   5.12                               59.9   5.12          56.7   5.03          53.1   4.89          48.7   5.22          34.3   5.10   1.15   26.5   4.91   3.48   30.2   5.07                                                 
Fe I  4001.66 2.170  -1.900  104.2   4.90          83.0   4.69          98.0   5.10          75.0   4.82          84.6   4.94          86.8   4.99          61.6   4.76          61.5   4.81          69.1   4.93          70.4   4.97          62.0   4.95          58.0   4.89          53.3   4.87          63.8   5.01          65.0   5.05          54.8   5.02          57.4   4.96          53.1   5.09          43.3   5.13          38.2   5.22          34.6   5.16          27.3   5.02          32.6   5.20          20.9   4.89          21.2   4.94                               20.5   5.02                               28.5   5.16   0.51   16.2   5.25   6.89                                                                                                         
Fe I  4005.24 1.560  -0.580                                                                                                                                                                                                                                                                                                                                                                                                                 111.8   4.85         117.5   4.97         116.8   4.95         103.5   4.78         102.2   4.66         104.1   4.79                               99.9   4.82         107.7   4.89         102.4   4.70          89.4   4.90          81.2   5.03          86.3   5.07          83.0   4.99          54.8   4.77          66.1   4.99       
Fe I  4030.19 2.200  -2.310   81.1   4.98          64.9   4.87          65.5   4.97                               69.2   5.13          52.8   4.91          39.1   4.88          43.5   4.97          47.1   5.04          48.4   5.08                               30.4   4.89          32.7   4.97          31.5   4.91          39.4   5.08          28.5   5.03          34.9   5.03          29.9   5.13          17.6   5.05          28.7   5.47          21.5   5.31          12.7   5.04          18.0   5.28          11.7   5.03          14.6   5.18                                8.5   5.01                                                                                                                                                                               
Fe I  4032.63 1.480  -2.380                                                                 108.5   4.97         119.1   5.09         101.8   4.80          92.6   4.80          89.6   4.89          97.0   5.00          94.6   4.99          81.7   4.89          86.2   4.94          74.7   4.85          79.5   4.90          82.7   4.98          76.4   5.00          81.8   5.02          75.8   5.14          45.3   4.87          43.4   5.04          39.9   4.98          47.1   5.12          43.2   5.13          34.2   4.92          34.1   4.97                               32.5   5.05          35.9   5.14                                                                         10.1   4.95   1.95                                                               
Fe I  4063.28 3.370  -0.810                                                                                       90.9   5.50                               25.3   4.56   5.92   45.9   4.95          67.5   5.29          65.6   5.27   0.98   49.4   5.10   5.74                        60.9   5.33   0.74                        41.1   5.00          50.7   5.26   4.76   49.1   5.16   2.37   50.9   5.34   4.92   28.7   5.09  10.12   42.4   5.49   1.92                        27.9   5.22   7.84   27.2   5.26   5.47   27.6   5.24   4.33   26.7   5.25   1.06                        26.6   5.33   3.51   22.9   5.26   4.55   18.1   5.07   6.96                                             15.3   5.39   7.41                                                               
Fe I  4067.98 3.210  -0.530  100.6   4.89                                                                         85.5   4.91                                                    60.5   4.70          74.4   4.91          73.0   4.91          62.9   4.84          56.8   4.74   1.73   59.4   4.83                               74.8   5.07          51.0   4.79   2.55   55.4   4.79          61.1   5.04   1.02   52.5   5.05          47.7   5.14   2.13   43.9   5.07   2.12   45.0   5.10          39.2   5.05   1.74   39.7   5.03          44.7   5.16                               41.6   5.18   0.16   25.6   4.87   3.63   38.3   5.06   4.07   25.1   5.13  12.96                        16.9   5.01   7.19   14.5   5.00  10.76                                          
Fe I  4070.77 3.240  -0.870   71.6   4.82                               74.3   5.05                               61.3   4.91                                                    45.2   4.84          55.5   5.00   2.15   54.9   5.01   2.75   40.4   4.86   3.73   37.5   4.81   3.69   30.8   4.73   6.80                        54.7   5.13   4.93   33.8   4.89   7.07   35.1   4.83   6.53   42.5   5.11   5.13   37.1   5.17   3.12   25.1   5.07   7.65   32.1   5.22   4.85   30.7   5.20   4.73   22.5   5.07   4.64   23.2   5.06   5.23   24.4   5.12   0.18                        28.0   5.28   2.27   18.0   5.05   4.38   23.8   5.14   6.09                                                                                                                              
Fe I  4073.76 3.260  -0.970   68.3   4.89                               70.6   5.11   0.22                        60.8   5.03                                                    37.2   4.82          46.2   4.98   5.66   50.6   5.07   4.11   38.2   4.94   1.81   31.8   4.84   6.07   30.4   4.84   6.40                        41.8   5.04          35.6   5.04   3.48   34.0   4.93   6.02   42.5   5.23   4.38   36.0   5.27   4.50   22.1   5.11   9.87   27.8   5.25   7.20   25.9   5.22   6.21   28.6   5.33   3.18   23.9   5.19   3.77   22.7   5.20   2.10                        10.6   4.88   4.28   19.8   5.22   4.15   24.0   5.26   5.39                                                                                                                              
Fe I  4076.63 3.210  -0.590                                                                                                                                                      71.6   4.94          87.5   5.20          91.9   5.29          67.6   4.97                               68.6   5.04                              103.3   5.67          79.1   5.27          69.1   5.07          62.5   5.12   0.07   75.7   5.49          53.1   5.29          63.1   5.48          41.8   5.10          49.3   5.30          44.0   5.16          46.1   5.24                               39.6   5.21   0.68   34.8   5.12   2.50   45.1   5.25   2.36                                             16.9   5.07   8.01   20.2   5.24   9.05                                          
Fe I  4080.21 3.280  -1.180   51.9   4.89   5.39                        48.4   4.99   6.00                        46.4   5.04   5.52                                             29.1   4.91   3.73   32.5   4.98   7.66   35.5   5.05   6.02   35.9   5.14   2.12   29.6   5.03   7.18   25.7   4.98   7.48                        32.6   5.11   5.34   15.3   4.82   7.88   23.4   4.94   6.08   22.2   5.06   8.27   20.7   5.18  11.34                        12.6   5.05   7.61   16.0   5.18   7.94   17.0   5.26   4.89   12.7   5.09   4.52   14.5   5.18   2.54                                                                                                             9.5   5.45   7.30                                                                                    
Fe I  4084.49 3.330  -0.540   93.9   4.95                               91.0   5.13                               92.6   5.19                                                    56.8   4.80          69.2   4.99          74.9   5.10          66.5   5.05          63.1   4.98          46.6   4.78   5.23                        78.1   5.28          42.9   4.81   5.13   55.8   4.95          52.7   5.05   3.64   41.6   5.01   5.43   52.5   5.36          47.1   5.27   3.00   43.8   5.21          44.1   5.28   1.89   48.8   5.33          36.5   5.14                               43.6   5.36   0.35   35.9   5.22   3.49   38.4   5.20   3.94   17.6   5.06  17.57                        21.3   5.26   5.41                                                               
Fe I  4098.18 3.240  -0.970  102.5   5.39                               87.1   5.36                               64.9   5.06   2.47                                             46.6   4.96   2.66   57.2   5.12          59.7   5.18          51.2   5.13   1.34   50.1   5.11   3.99   36.0   4.92   5.98                        51.2   5.17   1.63   39.2   5.08   4.87   43.2   5.06          46.7   5.27   4.96   35.7   5.24   6.54   33.1   5.33   8.43   23.3   5.12   6.84   19.1   5.02   6.92   15.8   4.97   4.14   30.0   5.31   0.68   21.6   5.14   2.71                        16.6   5.08   4.07   20.2   5.21   4.28   23.9   5.24   5.96                                                                                                                              
Fe I  4104.11 3.260  -1.270   76.6   5.32                                                                         51.9   5.19   6.27                                             37.1   5.12   4.83   45.9   5.28   3.37   48.7   5.34   2.03   29.1   5.08   4.15   30.5   5.11   5.81   29.7   5.13   6.89                                             31.6   5.27   6.85   28.4   5.12   2.07   30.5   5.31   7.03                        44.8   5.88   0.18                                                                                                                                                                                                                                                                                                                           
Fe I  4114.94 3.370  -1.450   16.3   4.58  11.12                                                                                                                                 10.5   4.76   9.56   12.0   4.84  13.50    9.5   4.74  10.46                                                                  11.1   4.89  10.38                                              7.8   4.77   1.03   12.5   5.13   6.98                                                                                                                                                                                                                                                                                                                                                                     
Fe I  4118.54 3.570   0.270  104.1   4.63         119.1   4.97         119.4   5.21         108.5   5.07         107.2   4.97          98.8   4.82          85.0   4.63          80.3   4.68          92.7   4.87          85.8   4.77          86.5   4.86          81.3   4.74          83.0   4.86          84.3   4.87          87.9   4.94          75.1   4.77          78.3   4.80          62.0   4.67   2.67   68.1   4.89          59.7   4.95          51.2   4.79          52.1   4.82          51.8   4.88          48.1   4.77          53.1   4.91                               46.9   4.88          41.2   4.76   4.78   46.2   4.80   2.76   25.4   4.69  20.34   34.3   5.00  14.09   25.1   4.78   8.47   24.4   4.82   9.86                        19.8   4.97  19.09
Fe I  4120.21 2.990  -1.230   67.3   4.76          67.4   4.87   1.28   69.7   5.00          60.4   4.95          67.3   5.03          60.8   4.95   0.35   43.0   4.82   3.16   47.9   4.93          53.7   5.03          53.2   5.03          38.7   4.89          33.6   4.81   2.79   37.1   4.90   1.74   45.8   5.02          49.0   5.10          34.3   4.97   3.50   39.8   4.97          39.8   5.13   1.87   27.2   5.06   4.89   25.1   5.15   2.69   25.4   5.16   4.62   21.9   5.09   4.16   22.5   5.16   4.02   18.1   5.01          23.7   5.20                               18.3   5.14   2.38                        22.7   5.21   3.44                                                                                                                              
Fe I  4121.80 2.830  -1.280   70.4   4.64          71.6   4.76          75.0   4.92          63.6   4.85          68.3   4.89          65.4   4.86          45.2   4.71   2.11   50.6   4.82          56.9   4.93          52.5   4.88          44.0   4.83          35.1   4.69   2.00   40.8   4.83          47.2   4.90          50.2   4.97          35.6   4.86   0.96   42.9   4.88          38.7   4.98   3.14   27.9   4.95   3.01   28.9   5.12   3.52   23.0   4.99   3.06   27.8   5.11          27.0   5.15          18.6   4.90          25.3   5.11                               20.4   5.08          16.9   5.00   1.91                                                                                                                                                   
Fe I  4132.06 1.610  -0.680                                                                                                                                                                                                                                                                                                                                                                                                                 122.8   5.19         112.6   4.97         109.9   4.91         105.0   4.93         111.9   4.99         111.7   5.07                              102.9   5.00          98.3   4.81         111.7   5.01          88.6   5.00          82.9   5.19          80.6   5.05          70.1   4.83          53.7   4.87          75.1   5.30       
Fe I  4133.86 3.370  -1.130   70.8   5.23          45.7   4.95   7.87   50.4   5.08   3.88   55.3   5.26   6.13   54.1   5.22   5.63   53.8   5.22   5.94   40.2   5.14   5.32   42.3   5.20   7.46   44.1   5.24   2.51   44.0   5.25   5.79   35.6   5.18   6.73   40.2   5.27   6.34   34.2   5.20   7.33   36.6   5.22   8.51   48.9   5.44   2.03   26.4   5.15  10.55   27.4   5.08   4.75   28.9   5.26   7.30   19.6   5.20   9.50   20.8   5.35   6.06   26.6   5.50   4.40                        25.2   5.52   4.05   15.0   5.21   4.75   16.1   5.28   4.96                        16.5   5.37   3.43                                                                                                                                                                        
Fe I  4139.93 0.990  -3.510  105.6   4.80          94.0   4.80          87.3   4.85          83.1   4.97          77.2   4.83          77.6   4.87          59.6   4.84          61.3   4.91          65.6   4.98          63.5   4.98          50.2   4.91          51.4   4.94          38.8   4.80          55.9   5.03          55.7   5.06          42.2   5.03          49.5   5.00          43.6   5.15          23.9   5.04                               16.2   5.03          25.0   5.28          16.6   5.13          15.3   5.04          19.3   5.21                               11.1   5.05          10.5   5.06          15.3   5.14                                                                          1.0   4.67   2.68                                          
Fe I  4143.42 3.050  -0.210                                                                                       86.0   4.38         122.3   5.08          94.7   4.62          97.8   4.84         106.3   4.97         104.2   4.95          77.2   4.55          68.2   4.38          69.6   4.48          77.0   4.58          97.6   4.99          85.6   4.81          86.4   4.82          62.8   4.56          78.2   4.97          63.8   4.95          63.1   4.93          66.2   5.00          56.5   4.89          59.0   4.90          59.5   4.95                               49.1   4.85          53.5   4.92          48.9   4.77          41.7   4.99   9.76   33.4   4.97  14.01   36.6   5.01   4.84   31.0   4.96   4.57   31.8   5.19   3.25   18.8   4.98  15.61
Fe I  4143.87 1.560  -0.510                                                                                                                                                                                                                                                                                                                                                                                                                 118.3   4.88         112.0   4.73         112.9   4.75         101.2   4.62         110.9   4.75         117.3   4.96                              102.1   4.76         107.4   4.78         105.9   4.67          94.7   4.92          88.2   5.10          92.5   5.11          82.3   4.88          70.2   5.10          74.6   5.08       
Fe I  4147.67 1.480  -2.070                                            126.3   4.77         121.1   4.86         115.9   4.69         120.3   4.79         104.8   4.66         103.8   4.83         105.4   4.82         102.4   4.79          98.6   4.86          95.5   4.76          89.7   4.79          97.5   4.90          93.8   4.85          90.9   4.90          92.7   4.89          90.0   5.09          76.5   5.04          63.1   5.08          65.2   5.12          62.2   5.07          53.7   5.01          55.7   4.99          55.0   5.04                               46.4   5.00          43.8   4.96          50.1   4.98          40.1   5.28          19.6   4.99   2.97   19.2   4.96   2.12   20.8   5.11   0.43                                          
Fe I  4150.25 3.430  -1.190   54.4   5.13   5.73   51.4   5.18   7.06   43.6   5.11   9.10   35.8   5.07  10.38                                             21.9   4.93   6.80   26.2   5.04  11.24   30.6   5.14  10.28                        22.3   5.05   9.31                                                                  30.0   5.24   5.94   20.3   5.14  10.30   22.4   5.10   5.05                                             20.6   5.47   9.49   13.4   5.25   9.02                                              8.7   5.07   5.00   13.3   5.30   3.33                         9.0   5.19   2.37                        13.4   5.34   3.92                                                                                                                              
Fe I  4152.17 0.960  -3.160                                                                 124.8   5.30         121.7   5.17         116.6   5.10          98.2   4.98          98.9   5.15         100.7   5.16          97.7   5.14          92.7   5.20          84.2   5.03          77.4   5.02          91.7   5.24          90.8   5.25          75.5   5.13          87.2   5.24          86.8   5.50          55.6   5.20          50.1   5.35          46.9   5.30          40.3   5.20          29.9   5.08          37.8   5.19          34.3   5.17                               24.7   5.09          22.2   5.06          28.1   5.10                               15.2   5.44                                                                                           
Fe I  4153.90 3.400  -0.280   87.6   4.66          83.0   4.67   0.70   81.2   4.76          79.0   4.81          84.1   4.86   2.01   75.9   4.74   0.95   61.1   4.63   3.20   65.7   4.76   1.95   68.4   4.79          71.9   4.86          66.0   4.85          61.0   4.77   4.50   50.7   4.66   3.57   64.8   4.86   0.25   62.1   4.83          57.1   4.84   3.03   58.1   4.80   0.14   80.8   5.34          46.8   4.91   4.77   44.6   5.02   6.02   41.0   4.96   6.11   40.9   4.97   4.56   41.5   5.03   3.69   36.7   4.91   0.98   41.6   5.04                               34.1   4.98   4.47   34.6   5.00   4.14   22.2   4.67   7.13   22.8   5.00  14.26   26.3   5.20  14.86   16.4   4.92   9.51   20.5   5.11  10.74                                          
Fe I  4158.79 3.430  -0.700   66.2   4.81   2.60   64.2   4.86   6.85   57.0   4.83   7.59   56.7   4.92   5.11   54.4   4.86   5.61   54.6   4.88   5.44   36.7   4.73   5.95   41.0   4.82  12.55   45.2   4.90   4.25   45.3   4.91   7.10   41.7   4.93   7.40   35.1   4.82   7.11   30.4   4.77   5.58   40.9   4.93  10.34   46.2   5.04   3.42   30.8   4.88   8.89   34.0   4.85   2.75   33.2   4.98   9.89   26.4   4.99   9.91   18.5   4.92   9.20   20.5   4.98   9.03   21.7   5.02  11.50   14.4   4.85   5.67   20.3   5.01   5.38   26.1   5.18   2.74                        20.4   5.11   6.28   18.3   5.07   4.91   13.7   4.86   6.22   12.3   5.13  10.97                                             11.3   5.25   8.09                                          
Fe I  4173.92 0.990  -3.290                                            119.1   5.16         109.1   5.17         111.0   5.14         102.9   5.03          80.9   4.89          80.1   4.98          92.4   5.18          89.7   5.16          69.4   4.97          72.1   5.01          60.7   4.92          76.3   5.12          87.5   5.35          65.5   5.14          70.6   5.11          65.0   5.27          46.4   5.22          34.4   5.23          36.1   5.26          27.6   5.11          25.4   5.14          28.2   5.16          25.3   5.14                               19.9   5.13                               21.2   5.09                                                                                                                                     
Fe I  4174.91 0.910  -2.940                                                                                      128.0   4.98         119.1   4.84         110.3   4.88         106.7   5.01         113.0   5.10         112.4   5.11          94.4   4.94          98.5   4.98          88.3   4.93          99.6   5.10         107.2   5.29          90.6   5.09          94.3   5.09          82.1   5.13          70.4   5.15          58.1   5.22          59.2   5.25          61.0   5.29          55.6   5.29          46.5   5.07          53.3   5.26                               45.1   5.24          32.9   5.02          43.1   5.11          19.3   5.12          15.8   5.19          10.3   4.95   0.58                                                               
Fe II 4178.86 2.580  -2.510   68.9   4.63   9.42   81.1   4.81  11.59   87.2   5.03   5.95   77.7   4.87  16.70   82.5   4.91  14.74   80.1   4.87  11.39   78.5   4.83          70.8   4.82  12.93   74.7   4.87  11.61   75.3   4.90          70.0   4.85  11.54   76.9   4.93  11.89   67.3   4.87  11.47   72.7   4.96  12.57   68.3   4.89  10.24   75.1   4.98   0.87   69.9   4.94   5.77   68.6   5.05   5.40   70.2   5.12          45.5   5.03   8.14   52.2   5.16   6.16   48.3   5.11   2.63   35.9   4.97  10.10   42.0   5.07   9.51   43.2   5.12   5.85                        26.6   4.96  14.71   26.1   4.95  18.69   37.2   5.15  10.35   26.4   5.19  12.61                        22.9   5.18  14.38                                             18.1   5.25  11.50
Fe I  4187.04 2.450  -0.560                                                                 126.7   4.73         130.0   4.71         131.3   4.76         117.2   4.57         114.9   4.75         116.7   4.74         115.9   4.74         109.0   4.73         110.2   4.69          95.8   4.56         110.6   4.83         112.5   4.87         102.1   4.72         104.4   4.78         108.2   5.06          85.3   4.76          83.2   5.02          86.5   5.08          79.9   4.95          78.1   5.01          73.3   4.85          77.9   5.00                               67.0   4.88          56.3   4.67          73.4   4.90          54.7   4.97          58.5   5.23          43.2   4.90   1.67   40.3   4.92          27.2   4.88   8.83   30.1   5.07   9.49
Fe I  4199.10 3.040   0.170  124.6   4.33                              118.0   4.53         120.1   4.68                              119.3   4.60         104.0   4.36         102.4   4.53         106.9   4.57                               98.2   4.52          97.2   4.45          80.2   4.26          87.8   4.38         101.5   4.66          96.0   4.59          96.2   4.61                               85.8   4.71          75.5   4.80          79.1   4.88          74.7   4.79          65.4   4.68          66.6   4.66          75.1   4.90                               69.8   4.90          63.3   4.71          66.9   4.73          59.2   4.93          51.9   4.97   0.46   45.6   4.80   1.65   42.8   4.80          27.6   4.70  12.11   37.8   5.01  10.55
Fe I  4216.18 0.000  -3.360                                                                                                                                                                                                                    130.2   4.88         132.4   4.87         122.9   4.89         125.7   4.91         130.8   5.05         127.7   5.10         123.0   4.99         112.8   5.11         110.2   5.30          92.0   5.38          88.7   5.29          83.7   5.18          77.8   5.19          74.3   5.03          77.3   5.19                               72.9   5.26          74.7   5.26          76.0   5.18          45.5   5.18          37.5   5.25          32.3   5.12          32.1   5.24                                                 
Fe II 4233.16 2.580  -2.020  114.3   4.90   3.64                       132.2   5.39   4.72                        89.3   4.53  15.75  121.1   5.11         106.9   4.77         112.6   5.09         117.2   5.12         114.4   5.09          98.5   4.84          96.8   4.74   7.60   92.3   4.80   5.46   93.1   4.82         106.8   5.09          99.6   4.88          98.1   4.96          87.9   4.90          86.9   4.90          54.6   4.70   7.39   79.0   5.18          61.0   4.84          69.5   5.12          75.8   5.23          70.7   5.16                               60.2   5.14          66.9   5.22   2.54   65.1   5.18   1.00   53.1   5.21  10.34   51.0   5.29  14.12   58.7   5.43   2.30   40.4   5.07   9.50   30.4   5.04  13.71   33.5   5.11  12.30
Fe I  4233.60 2.480  -0.600                                                                                      117.6   4.55         133.7   4.86         113.6   4.57         120.2   4.92         121.6   4.89         116.4   4.82         100.3   4.62          96.7   4.51          95.0   4.61         100.7   4.69         108.9   4.86          94.4   4.65          98.8   4.73          88.1   4.72          80.1   4.73          67.5   4.76          81.5   5.04          68.1   4.78          71.6   4.94          72.5   4.90          70.9   4.92                               72.1   5.05          68.8   4.95          69.0   4.88          49.2   4.94   2.19   49.4   5.11   1.44   50.1   5.09          44.1   5.05          25.8   4.91   9.51   28.1   5.09  10.34
Fe I  4250.79 1.560  -0.710                                                                                                                                                                                                                                                              132.7   4.39                                                                                             134.1   4.76         118.4   4.60         114.9   4.98         113.9   4.95          89.5   4.37         104.0   4.86         105.7   4.81         105.9   4.90                              102.0   4.93         103.3   4.88         107.1   4.87          78.7   4.74          83.4   5.17          79.1   4.98          78.5   4.98          54.5   4.86          60.7   5.00       
Fe I  4282.40 2.170  -0.780                                                                 114.9   4.35                                                   112.9   4.35         114.5   4.61         128.8   4.85         118.2   4.66          98.0   4.39         105.6   4.48         102.4   4.57         102.2   4.54         123.1   5.00         101.8   4.60          97.0   4.50          96.7   4.73          84.7   4.66          75.5   4.79          70.6   4.68          63.0   4.54          86.3   5.19          70.5   4.74          67.0   4.73                               79.8   5.18          73.3   4.95          75.8   4.94          56.3   4.97          50.0   5.04          45.0   4.90          44.3   4.95          31.0   4.94   5.24   29.3   5.03   7.15
Fe I  4291.46 0.050  -4.080                                                                 123.2   4.84                              132.9   4.95         106.8   4.80         106.5   4.96         109.7   5.00         115.9   5.16         100.0   5.06          96.7   4.98          90.2   5.00          93.4   5.01         104.7   5.25          87.6   5.11          91.2   5.07          80.6   5.19          60.2   5.14          50.7   5.25          63.2   5.49          53.7   5.33          50.3   5.37          42.5   5.18          47.2   5.32                               30.0   5.14          37.0   5.31          22.9   4.90          14.9   5.26                                                                                                                
Fe II 4303.17 2.700  -2.520  131.9   5.84   1.13                        48.4   4.51   7.28   48.6   4.54  18.47                        51.9   4.58  21.64   40.2   4.43  14.45   43.4   4.52  21.00                                                                  40.6   4.52  18.62   40.5   4.58  18.21                                             44.6   4.66  14.07                                             42.9   4.82  19.12   42.9   5.12  10.98   38.8   5.04  15.00   33.2   4.96  16.48   29.0   4.95  15.47   28.3   4.93  18.88   20.5   4.77  16.93                        36.6   5.30  10.83                        25.2   5.03  14.06                        24.4   5.33  19.73   36.0   5.59   7.14   24.7   5.36  10.58                                          
Fe I  4326.75 2.950  -1.810   49.3   5.01   1.51                        32.2   4.89   1.26   31.5   4.99          25.3   4.86   2.07   28.4   4.94   1.37                        22.2   4.97   0.76   22.1   4.98   1.61                        19.1   5.00                                                                                              14.0   5.01          20.4   5.09   0.10                        12.6   5.18   3.78                                                                                                                                                                                                                                                                                                                                                
Fe I  4337.05 1.560  -1.700                                                                                                                                126.2   4.69         125.9   4.93         127.0   4.91         126.5   4.93         109.2   4.74         120.3   4.89          97.8   4.62         111.7   4.86         117.8   5.01         102.7   4.79         112.4   4.98          89.8   4.76          88.1   4.93          79.1   5.10          73.4   4.97          73.1   4.98          63.8   4.90          62.2   4.81          72.0   5.08                               61.1   4.98          80.2   5.34          81.6   5.30          39.4   4.96          41.2   5.18          30.8   4.93   0.08   17.1   4.69   2.46                                          
Fe I  4358.50 2.950  -1.570   72.0   5.08                               69.6   5.24          60.2   5.21          50.3   5.04          62.0   5.22          30.1   4.88   3.60   30.5   4.90          41.9   5.11          45.5   5.18   0.62                                                                  31.5   5.04                                                    27.2   5.01                                                                                                                                                                                                       17.5   5.39   1.58                        29.9   5.65   3.52                                                                                                                              
Fe I  4367.90 1.610  -2.880  119.4   5.19         101.7   5.08         113.3   5.44         101.6   5.41          92.5   5.21          94.7   5.27          62.9   5.01          64.1   5.07          72.1   5.19          71.6   5.21          51.9   5.04          46.3   4.97          43.4   4.98          58.7   5.17          52.7   5.11          39.9   5.08          52.9   5.15          42.7   5.21          25.2   5.11          19.1   5.13                               24.4   5.29                               14.0   5.02          13.3   5.04                               19.4   5.34                                                                                                                                                                               
Fe I  4375.93 0.000  -3.000                                                                                                                                                                                                                    135.9   4.58                              131.5   4.66         134.0   4.65                              132.1   4.77         128.9   4.68         116.6   4.78         112.1   4.94          89.9   4.93          99.9   5.17          85.6   4.83          96.8   5.28          91.4   5.05          85.7   5.00                               76.2   4.96          84.8   5.09          89.2   5.10          65.9   5.19          63.1   5.43          53.9   5.18          48.0   5.16          23.8   4.97          30.5   5.35       
Fe II 4385.38 2.780  -2.640   83.8   5.23   8.03                        91.6   5.45   5.96   78.3   5.22  15.35   85.8   5.32  14.36   83.8   5.28  12.64   67.1   5.03   4.42   63.7   5.05  15.35   66.6   5.09  15.22   65.5   5.09  15.28                        46.2   4.82  15.24   67.4   5.21  12.76   65.4   5.18  19.68   60.8   5.12  19.21   52.4   4.99  16.64   55.1   5.05  10.83   50.1   5.09  21.22   35.6   4.90  22.05   41.2   5.28  11.38                        25.9   5.00  19.35   36.3   5.30  12.31   33.0   5.23  18.31                                             20.7   5.14  16.03                                                                                       11.7   5.12  13.35   13.2   5.21  13.51                                          
Fe I  4389.25 0.050  -4.550                       136.6   4.97         136.5   5.23         107.8   5.02         122.3   5.18         122.0   5.21          86.9   4.97          86.5   5.07          95.0   5.20          89.7   5.15          71.6   5.05          72.3   5.07          70.5   5.13          72.7   5.11          70.0   5.11          52.2   5.07          68.0   5.13          49.9   5.15          31.7   5.15          36.8   5.47          40.3   5.54          23.6   5.22          25.0   5.34          24.3   5.28          29.1   5.44                               17.4   5.28                               18.8   5.25                                                                                                                                     
Fe I  4408.41 2.200  -1.740                                                                                      136.6   5.56                               98.0   5.07          99.4   5.24         118.3   5.54         119.2   5.58          86.5   5.14          88.5   5.14          81.4   5.13         102.1   5.46         102.9   5.49          69.9   5.06          87.1   5.26          87.3   5.48          50.6   5.07          53.2   5.32          53.0   5.32          40.8   5.11          37.9   5.13          38.4   5.10          39.2   5.16                               37.1   5.22          31.3   5.13          44.5   5.29                               15.0   5.18   7.21                        12.1   5.16   4.38                                          
Fe I  4415.12 1.610  -0.620                                                                                                                                                                                                                                                                                                                                                                                            131.4   4.79         114.3   4.88         117.6   4.94         118.4   4.96         112.9   4.97         111.9   4.86         111.3   4.94                              104.2   4.90         106.7   4.87         104.6   4.75          90.2   4.93          85.2   5.14          78.5   4.90          79.9   4.94          54.5   4.80          68.7   5.09       
Fe II 4416.82 2.780  -2.570   61.0   4.80  10.00   76.2   5.02  21.02   78.2   5.14   6.48   64.8   4.93  17.68   75.4   5.08  19.50   70.9   5.01  19.74   64.8   4.92   8.55   57.2   4.88  16.44   65.8   5.01  15.35   66.2   5.03  12.30   63.6   5.02  19.93   59.3   4.94  15.64   51.7   4.89  15.99   58.9   5.01  23.75   63.7   5.09  19.84   52.8   4.92  14.85   59.5   5.05  16.38   56.9   5.12  17.17   49.2   5.05  16.66   41.3   5.21  11.12   37.8   5.15  15.53   37.0   5.16  12.75   31.6   5.13  15.13   25.8   5.01  20.68   31.9   5.16  15.12                        20.5   5.06  17.03                        27.0   5.20  12.83   11.6   4.99  13.27                        15.0   5.18  13.80   11.6   5.08  12.05                         7.5   5.04  10.56
Fe I  4427.31 0.050  -2.920                                                                                                                                                                                                                                                              134.5   4.69                                                                        130.2   4.68         127.9   5.00         121.9   5.12          99.4   5.14          92.8   4.96          97.1   5.09          96.0   5.24          91.5   5.02          94.0   5.19                               79.4   5.01          86.3   5.10          86.6   5.01          65.2   5.15          52.3   5.15          46.6   4.99          44.3   5.05          21.4   4.87   1.57   19.9   5.06       
Fe I  4435.15 0.090  -4.310                                                                                      129.3   5.09         133.7   5.18         111.4   5.11         105.7   5.19         115.1   5.33         115.0   5.37          94.7   5.22         100.0   5.28          84.5   5.16          97.5   5.33         101.1   5.43          83.9   5.31          92.3   5.34          74.4   5.34          53.0   5.29          55.0   5.59          44.4   5.41          42.5   5.39          31.0   5.27          32.2   5.24          34.6   5.35                               41.3   5.62                                                                                                                                                                               
Fe I  4442.34 2.200  -1.230                                                                 129.1   4.99         128.0   4.89         126.8   4.90         106.7   4.68         108.3   4.88         113.0   4.93         109.0   4.88         102.3   4.89          89.8   4.65          84.4   4.66         103.2   4.96          99.9   4.92          92.9   4.89          95.7   4.90          89.1   5.00          82.9   5.07          77.9   5.27          73.6   5.18          65.2   5.03          63.8   5.09          66.9   5.10          63.6   5.09                               54.2   5.03          56.4   5.06          60.6   5.06          34.3   5.01   5.68   27.4   5.02   8.56   22.9   4.89   4.44   25.7   5.04   3.36                                          
Fe I  4447.72 2.220  -1.360  130.9   4.67         138.5   4.91         129.3   4.99         117.1   4.94         116.8   4.86         116.6   4.88          98.5   4.71          98.5   4.86         105.3   4.95         101.7   4.91          94.3   4.90          92.6   4.85          85.7   4.84          91.4   4.90          94.6   4.98          85.9   4.93          87.8   4.91          84.1   5.06          70.3   5.01          68.6   5.23          60.6   5.09          59.6   5.08          58.5   5.14          52.8   5.00          55.5   5.09                               53.5   5.17          47.9   5.07          49.2   5.01          26.4   5.00  10.15   26.7   5.15   7.29   19.2   4.94   5.26   22.9   5.13   4.55                        15.2   5.28  10.26
Fe I  4459.12 2.170  -1.290                                                                                                                                123.8   4.96         122.6   5.16         132.0   5.28         129.7   5.27         114.0   5.12         113.9   5.06         104.9   5.05         118.9   5.28         121.2   5.33         105.9   5.12         113.1   5.25         100.9   5.25          86.0   5.14          77.7   5.29          74.7   5.23          74.3   5.23          68.3   5.21          66.1   5.11          72.2   5.29                               61.5   5.20          55.4   5.07          61.9   5.11          42.5   5.19   1.21   31.9   5.15   5.98   29.1   5.07   3.32   26.2   5.09   3.17                        22.1   5.36   3.28
Fe I  4461.65 0.090  -3.190                                                                                                                                                                                                                    136.6   4.85         137.2   4.80         125.7   4.80         136.5   4.97         132.3   4.92         130.9   5.02         129.2   4.96         119.0   5.11         109.2   5.15          94.5   5.31          87.6   5.14          85.0   5.09          81.0   5.15          80.5   5.06          81.8   5.18                               74.4   5.18          66.6   4.98          77.9   5.11          42.4   5.02          44.6   5.29          37.1   5.11          31.2   5.11                               18.0   5.31       
Fe I  4484.22 3.600  -0.640   57.1   4.81   9.56   51.9   4.82   9.66                        45.6   4.88   8.55   35.5   4.70   9.56                        31.9   4.77   7.15   33.7   4.82  12.93   40.0   4.93   9.36                        29.9   4.84  13.24                        26.6   4.81  12.45   34.0   4.93  13.32   35.1   4.97   9.68   28.2   4.94  13.28   29.6   4.88   8.67                        18.5   4.91  16.57   16.4   4.96  12.46   19.1   5.04  13.59   17.8   5.01  13.85   14.2   4.94   8.45   14.1   4.91   9.19   17.6   5.06   9.05                        12.6   4.96   7.78                                                                                                                                                                        
Fe I  4489.74 0.120  -3.900                                                                                      135.7   4.79         138.9   4.89         118.7   4.84         115.4   4.97         120.0   5.03         116.1   5.01         100.7   4.93          98.0   4.86          92.7   4.91         103.8   5.06         105.3   5.12          95.2   5.10          96.0   5.02          82.0   5.09          66.8   5.11          64.3   5.38          53.2   5.18          52.1   5.18          49.1   5.23          42.4   5.05          52.0   5.29                               38.5   5.19          32.9   5.11          41.1   5.14          19.3   5.27                                                     8.0   5.13                                                 
Fe II 4491.40 2.860  -2.710   54.8   4.94  11.75   57.6   4.98  29.63   55.6   5.01   7.15   52.8   4.98  19.48   48.7   4.91  21.38   53.9   4.98  27.57   48.5   4.93  14.87   46.2   4.94  19.43   49.2   4.99  23.43   47.3   4.98  25.09   41.9   4.92  25.60   42.9   4.92  16.60   37.3   4.89  18.74   44.8   5.01  31.52   45.9   5.04  24.20   44.1   5.02  19.18   43.4   5.02  20.02   43.3   5.13  25.98   39.4   5.11  22.90   21.6   5.03  13.16   21.6   5.03  17.73   24.4   5.12  18.73   15.2   4.94  19.88   19.3   5.06  21.66   23.9   5.20  19.05                        16.5   5.16  17.78   15.4   5.13  18.76   10.6   4.92  10.11   10.0   5.13   8.94   13.2   5.32  13.43                                                                                    
Fe I  4494.56 2.200  -1.140                                                                                      129.6   4.81         130.8   4.85         127.9   4.91         107.1   4.75         115.4   4.87         112.8   4.85          99.6   4.74         100.9   4.72          92.9   4.71         104.9   4.89         109.1   4.99          96.4   4.84          99.1   4.86          92.1   4.96          79.2   4.91          71.2   5.04          71.4   5.04          71.1   5.04          62.7   4.98          64.5   4.96          67.8   5.08                               53.3   4.92          58.6   5.01          65.2   5.05          46.6   5.14          35.6   5.10   4.66   27.3   4.90   3.89   28.2   5.01   2.78                                          
Fe II 4508.28 2.850  -2.420   74.8   4.94   9.69   81.4   5.02  19.28   79.7   5.09   6.79   93.3   5.33  13.32   74.6   4.99  19.60   75.4   5.01  17.12   71.6   4.94   2.03   67.0   4.96  14.08   71.5   5.02  11.26   70.3   5.02  12.06   62.5   4.93  23.24   68.0   4.99  14.77   57.8   4.91  15.92   65.6   5.04  23.63   69.9   5.11  17.03   69.6   5.08   8.67   63.8   5.04  16.42   57.5   5.06  18.77   58.0   5.10  13.18   43.7   5.18  10.42   39.2   5.10  15.12   39.1   5.11  12.15   33.3   5.09  15.71   33.5   5.09  19.29   37.7   5.19  14.66                        31.2   5.23  17.73   26.3   5.12  21.57   31.4   5.21  12.88   21.9   5.23  15.59   17.1   5.16  18.03   18.5   5.20  15.61   14.7   5.11  13.89                        16.6   5.33  13.75
Fe II 4515.34 2.840  -2.600                        69.6   5.02  24.74   72.8   5.14   6.80   67.7   5.08  19.19   69.4   5.08  20.66   69.9   5.09  18.58   64.4   5.01   9.31   61.4   5.04  14.17   64.7   5.08  26.20   64.9   5.11   5.02   56.4   5.01  25.16   58.4   5.02  16.68   51.2   4.98  15.27   59.4   5.11  21.90   65.2   5.21  20.04   62.6   5.15  12.62   57.1   5.10  12.72   50.8   5.12  26.27   48.6   5.13  19.01   36.7   5.22  11.74   30.7   5.11  18.72   35.0   5.21  14.09   28.1   5.15  13.41   27.7   5.14  21.51   32.3   5.26  17.51                        21.8   5.18  20.31   21.1   5.16  18.48   20.3   5.12  13.42   13.1   5.13  16.20                        12.3   5.16  18.26   14.2   5.26  13.75                        10.5   5.28  12.80
Fe II 4520.22 2.810  -2.650   68.9   5.03  10.06   71.8   5.06  23.24   74.5   5.18   6.79   66.9   5.08  17.32   67.7   5.07  19.75   69.0   5.09  17.33   62.9   5.00  10.11   58.6   5.01   9.13   63.3   5.07  27.21   62.8   5.09  10.42   54.6   4.99  28.76   59.3   5.05  16.19   51.5   5.00  16.58   59.6   5.12  25.56   57.6   5.11  15.43   56.6   5.08  13.90   53.3   5.05  21.96   53.3   5.17  20.51   48.7   5.15  17.55   36.2   5.23  12.06   32.1   5.15  18.50   32.6   5.18  13.88   27.7   5.16  14.23   21.4   5.00  23.68   27.1   5.16  15.20                        17.6   5.08  19.40   15.3   5.01  18.77   24.6   5.25  13.78   16.6   5.27  17.11                        11.7   5.16  15.40                        10.5   5.24  11.74                     
Fe II 4522.63 2.840  -2.290                                             11.9   3.62   6.90                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                         17.3   5.17   8.83                     
Fe I  4528.61 2.170  -0.890                                                                                                                                141.6   4.83         132.1   4.90         139.4   4.98         142.6   5.06         128.5   4.96         132.7   4.97         121.9   4.94         130.2   5.06         124.9   4.98         121.0   4.97         117.5   4.91         114.0   5.09         107.1   5.12          87.5   5.08          87.0   5.07          82.9   4.99          80.2   5.05          78.0   4.94          81.6   5.08                               73.3   5.03          73.7   5.00          71.9   4.89          50.4   4.93          49.1   5.09          50.5   5.08          48.8   5.11          27.3   4.93   7.74   32.6   5.19   7.53
Fe I  4531.15 1.480  -2.100                                                                 136.5   5.00         134.0   4.88         134.4   4.91         113.0   4.71         110.4   4.86         115.1   4.91         116.7   4.97         107.4   4.95         103.2   4.84          98.0   4.88         103.9   4.96         105.0   5.00          96.4   4.95          97.8   4.93          90.3   5.04          80.4   5.07          58.1   4.96          70.2   5.20          59.5   5.01          54.2   5.00          59.8   5.05          60.9   5.14                               48.5   5.03          43.5   4.95          50.4   4.98          22.1   4.90   2.36   31.3   5.28          14.7   4.82   2.06   14.4   4.91   2.32                                          
Fe I  4547.85 3.540  -0.820   46.7   4.76  10.13   41.5   4.77  10.98   41.1   4.81   9.61   36.5   4.82   8.88   38.0   4.84   7.90   36.4   4.82   7.13   24.0   4.72   5.57   26.0   4.77  10.52   31.6   4.89  11.33   30.5   4.88   9.46   22.0   4.77  12.10   23.0   4.81  10.53   15.5   4.63   6.43   26.4   4.88  10.43   29.4   4.97   9.62   18.0   4.81  10.08   23.7   4.86  10.63   20.3   4.92  11.42   17.1   4.98  10.80   15.7   5.05  11.18   17.1   5.10  13.18   14.6   5.02  13.32   14.4   5.06   5.95   14.8   5.05   7.68   11.0   4.93   7.19                         9.7   4.95   4.98    9.0   4.93   5.24   12.9   5.05   7.50                                                                                                                              
Fe II 4555.89 2.830  -2.400   77.3   4.93   9.08   98.2   5.22   6.10   86.2   5.15   6.32   85.0   5.14  15.78   79.9   5.02  17.22   78.3   5.00  13.47   73.5   4.92          72.6   5.00   6.13   77.1   5.05  11.01   71.3   4.99   8.31   70.5   5.00  16.64   74.8   5.04  13.70   62.6   4.94  15.84   71.2   5.08  19.59   76.8   5.17  12.07   71.2   5.06   6.02   67.9   5.06  14.45   62.2   5.09  14.35   65.2   5.17   7.43   44.0   5.14  10.35   36.4   5.00  15.89   37.0   5.03  13.53   34.4   5.07  14.87   32.0   5.01  20.93   36.7   5.13  15.72                        22.9   4.99  18.97   31.2   5.18  17.24   27.6   5.09  13.31                                             16.3   5.09  12.01   11.4   4.94  10.93                        11.5   5.11  13.19
Fe II 4576.34 2.840  -2.950   44.8   4.99  11.31   44.9   5.00  32.25   48.5   5.09   7.37   42.5   5.02  18.90   42.2   5.01  20.73   43.2   5.03  17.99   38.7   4.99  15.94   36.1   4.98  23.36   38.9   5.03  25.76   40.7   5.08  25.03   29.3   4.91  26.10   36.7   5.04  18.49   26.9   4.90  20.85   35.8   5.07  27.67   39.4   5.15  27.34   33.9   5.06  21.61   31.6   5.02  28.45   30.0   5.10  27.92   22.0   4.99  25.55   21.6   5.24  11.98   21.4   5.24  19.88   18.6   5.18  18.98   15.5   5.16   7.94   14.2   5.12  21.19   14.9   5.16  17.40                        11.4   5.18  15.33   10.6   5.16  13.91   10.3   5.12  10.97                                                                   7.1   5.27  11.24                                          
Fe II 4582.83 2.840  -3.180   35.5   5.07  11.76   35.5   5.07  32.31   35.3   5.10   7.45   32.7   5.08  18.58   32.8   5.08  20.67   30.9   5.05  28.01   25.8   4.98  20.71   26.5   5.02  22.24   29.5   5.09  25.90   30.0   5.12  26.76   23.1   5.00  31.17   25.2   5.05  17.82   21.2   5.00  18.98   26.9   5.13  27.70                        23.2   5.08  21.29   24.1   5.09  27.68   21.8   5.15  27.32   17.2   5.09  25.78   16.9   5.34   9.33                                              6.6   4.98   8.14                        10.7   5.22  13.53                                                                                                                                                                                                                  
Fe II 4583.83 2.810  -1.940  107.0   4.90   5.10  119.3   5.07         120.8   5.28   5.36  127.5   5.40   7.13  109.0   5.01  12.28  107.2   4.98   3.95  103.5   4.85          96.8   4.92   3.51  100.2   4.94          96.5   4.90          93.2   4.88   1.42  100.1   4.94   6.24   88.1   4.86   9.47   93.1   4.95          95.6   5.00   2.25   96.1   4.95          88.0   4.90          92.7   5.12          92.2   5.13          69.0   5.11   3.57   70.3   5.13          60.2   4.96          58.0   5.02          57.8   5.01          63.6   5.15                               47.9   5.03   5.48   50.0   5.04  14.58   52.5   5.07   7.68   39.0   5.07  16.12   47.2   5.33  18.55   41.4   5.20  14.77   33.6   5.06  13.15   27.1   5.07  16.07   34.8   5.24  12.68
Fe I  4592.65 1.560  -2.460                       141.8   5.09         134.4   5.22         115.5   5.09         122.2   5.14         116.6   5.07          97.1   4.93          97.8   5.08         104.6   5.18         101.2   5.15          84.9   5.02          85.5   5.01          79.8   5.02          90.2   5.15          90.2   5.18          80.9   5.16          84.3   5.13          78.1   5.27          62.1   5.23          46.6   5.20          48.1   5.24          47.4   5.24          39.3   5.17          43.1   5.20          42.7   5.24                               34.0   5.19          26.2   5.05          38.4   5.20          15.3   5.14   5.05                                                                                                         
Fe I  4602.00 1.610  -3.130   86.5   4.93          82.8   5.03          78.1   5.09          66.1   5.08          64.9   5.04          66.8   5.08          43.0   4.97          46.1   5.03          53.2   5.15          50.1   5.13          38.5   5.07          36.2   5.04          31.7   5.01          40.9   5.12          44.6   5.21          29.0   5.12          34.9   5.09          29.2   5.20          16.8   5.13                               18.5   5.35          15.6   5.28                               13.5   5.24           9.5   5.11                                                                                                                                                                                                                         
Fe I  4602.94 1.480  -2.210                                            129.1   4.78         127.4   4.95         126.4   4.84         130.3   4.95         110.4   4.78         107.9   4.91         113.0   4.97         109.9   4.95         101.3   4.95          99.8   4.88          90.7   4.86          99.3   4.97         100.6   5.02          90.7   4.95          95.0   4.98          88.0   5.11          73.7   5.07          67.8   5.25          63.7   5.18          58.6   5.10          55.0   5.13          51.8   5.01          56.7   5.16                               49.6   5.16          47.1   5.12          49.3   5.07          26.9   5.11   1.48   35.0   5.46          13.3   4.87   2.81   17.0   5.11   2.92                                          
Fe I  4607.65 3.260  -1.330   53.0   4.97   6.27   47.7   5.00   6.05   50.5   5.10   3.41   39.5   5.03   5.23   39.5   5.01   5.17   40.0   5.03   5.94   23.9   4.88   5.77   25.0   4.91   7.99   31.2   5.05   5.40   31.1   5.06   6.07   21.5   4.93   4.32   20.0   4.91   4.55   18.2   4.89   6.99   25.1   5.03   5.03   27.5   5.10   6.68   18.7   5.01   7.03   20.6   4.97   4.14   18.8   5.06   8.32   13.3   5.05  10.78                        11.5   5.10   9.71    8.4   4.96   7.47    9.8   5.08   5.06   11.4   5.13   3.52   11.6   5.17   3.29                         9.1   5.13   3.68                                                                                                                                                                        
Fe I  4619.29 3.600  -1.060   38.3   4.94  13.41                        35.0   5.02  14.96   29.0   5.00  13.41                        29.6   5.01   9.31   16.8   4.84   7.41   19.0   4.91  16.51   23.7   5.04  15.18   22.4   5.02  10.81   17.5   4.96  11.09                        11.7   4.80   9.08                        24.7   5.17  10.79                        15.8   4.96  11.13   17.1   5.13  13.55   10.8   5.05  12.05    9.7   5.11   5.62                         8.0   5.03   8.50                         8.3   5.07   6.35    7.0   5.01   3.58                                                                                                                                                                                                                  
Fe II 4620.52 2.830  -3.210   28.8   4.96  12.77                        30.8   5.03   7.44   27.3   4.99  20.23                        27.4   4.99  28.13   21.1   4.89  19.89   22.3   4.94  23.29   24.7   5.01  25.94   24.0   5.01  28.29   22.2   5.00  27.73                        20.0   4.99  18.80                        23.4   5.08  24.82                        18.0   4.96  26.69   21.6   5.16  25.68   15.4   5.05  24.92                                             10.3   5.13  11.34    5.9   4.94   7.92    9.2   5.15  13.82    8.1   5.11  12.67                                                                                                                                                                                                                  
Fe I  4625.04 3.240  -1.270   57.9   4.95   5.66                        54.1   5.06   3.52   47.3   5.06   6.08                        45.6   5.03   4.46   28.3   4.88   5.80   30.9   4.95   8.18   36.7   5.06   2.82   36.3   5.07   5.71   26.6   4.96   4.20                        21.1   4.88   7.41                        32.3   5.11   3.29                        25.5   4.99   2.95   20.6   5.03   7.70   13.6   4.98   9.39                        15.4   5.16   7.67   11.4   5.02   7.53   10.7   5.04   5.25   12.7   5.10   3.70   11.3   5.07   2.33                                                                                                                                                                                                                  
Fe II 4629.34 2.810  -2.340   95.0   5.10   7.12                        80.3   4.95   6.72                                             79.8   4.93  16.79   73.0   4.82   1.98   69.9   4.86  14.08                        72.9   4.92  10.24                                             60.2   4.82  15.46                        71.7   5.00  17.08                        63.3   4.89  16.52   63.9   5.02  14.31   61.3   5.02   6.70   41.6   5.01  11.19   41.6   5.01  14.82   42.0   5.03  11.38   36.0   5.01  14.75   39.5   5.07  14.96   35.6   5.02  14.90                                                                  26.1   4.97  13.38   15.5   4.92  14.87   21.1   5.15  12.41   20.1   5.12   4.81   15.2   5.00  12.10                        10.8   5.00  12.76
Fe I  4630.12 2.280  -2.580   81.7   5.25                                                                                                                   32.1   5.08   1.17   32.4   5.09                                                                                                                                        28.4   5.19                               25.6   5.16                                                     8.7   5.15   1.55   10.8   5.26           9.2   5.20                                                    11.2   5.35                                                                                                                                                                                                                         
Fe I  4632.91 1.610  -2.900  127.5   5.23                                                                                                                   61.6   4.98          62.3   5.03                                                                                                                                        59.8   5.20                               53.2   5.14                                                    21.2   5.19          22.9   5.24          22.1   5.23          16.6   5.14          18.9   5.18          19.8   5.24                                                                         14.6   5.13           8.4   5.33   3.36                                                                                                         
Fe I  4637.50 3.280  -1.290   50.0   4.92   6.10                        44.9   4.99  11.58   39.7   5.01   5.23                        41.3   5.04   5.40   25.6   4.90   6.07   27.4   4.94   9.38   33.2   5.07   4.56   33.0   5.08   6.75   25.5   5.01   5.44                        16.9   4.83   9.04                        26.4   5.06   6.21                        22.9   5.00   4.80   20.7   5.09  10.11   10.7   4.93   9.38   12.9   5.13   6.60   13.6   5.16   9.33                                              5.1   4.73   3.03    9.4   5.05   3.18                                                                                                                                                                                                                  
Fe I  4678.85 3.600  -0.680   76.8   5.09          55.0   4.89   9.41   56.8   4.97  11.07   49.0   4.95   9.81   46.6   4.90   8.30   46.8   4.91   9.91   32.0   4.80   7.14   34.5   4.86  12.64   41.7   4.99  10.69   40.4   4.98   8.65   34.6   4.95  11.20   34.3   4.95  10.74   27.1   4.84   9.44   33.8   4.95  10.59   39.6   5.07   8.83   29.2   4.99  12.30   30.5   4.93   9.48   31.4   5.08  11.48   19.0   4.95  14.51   16.0   4.97  12.27   22.1   5.15  12.05   16.2   4.99  11.86   16.4   5.04   7.91   17.2   5.05   8.05   17.4   5.08   9.61   22.5   5.25   8.74   13.5   5.02   6.47   16.2   5.14   4.23                                                                                                                                                   
Fe I  4707.27 3.240  -0.960   86.1   5.00          87.3   5.11          80.0   5.11          65.8   5.01          70.2   5.04          72.6   5.09          48.5   4.89   3.72   49.9   4.94   1.24   56.5   5.04          52.6   5.00   1.69   46.3   4.99   1.26   45.8   4.98   3.87   42.3   4.97   5.09   50.7   5.07   0.32   50.9   5.10   1.03   43.5   5.09   2.57   49.9   5.11          46.2   5.20   4.63   29.3   5.07   6.15   30.1   5.22   8.79   30.6   5.23   6.59   29.5   5.22   6.33   17.0   4.96   3.89   24.2   5.13   2.39   24.9   5.18                                                                         15.7   4.96   6.64                                                                                                                              
Fe I  4727.40 3.680  -1.060   39.3   5.06  12.86   27.0   4.93  15.75   30.5   5.03  16.42   25.9   5.03  15.07   22.2   4.94  10.93   25.3   5.02  11.29   13.5   4.83   8.50   16.2   4.92  15.58   20.7   5.06  17.82   18.2   5.00  12.76   12.1   4.87  10.96    9.6   4.77  11.16   10.2   4.82   6.92   16.8   5.04  15.79   16.2   5.04  13.70   12.1   5.00  14.69   12.3   4.92  13.24   12.5   5.06   5.91    6.8   4.92  10.30                        12.6   5.32   6.67                         5.7   4.99   3.72    8.3   5.15   8.54    4.6   4.90   6.02                                                                                                                                                                                                                  
Fe I  4733.59 1.480  -2.990  133.7   5.19         115.2   5.10         106.5   5.16          91.3   5.10          92.6   5.08          94.5   5.13          67.8   4.97          69.0   5.04          75.9   5.14          70.4   5.09          65.0   5.14          59.2   5.06          55.0   5.07          65.4   5.17          62.3   5.16          49.7   5.14          55.4   5.10          52.1   5.28          33.3   5.21          28.1   5.29          26.1   5.25          25.1   5.24          19.9   5.18          19.8   5.14          24.7   5.31          16.8   5.16          13.7   5.10          14.8   5.18          12.8   5.01                                                                                                                                     
Fe I  4736.77 3.210  -0.670  120.0   5.14         104.5   5.01          99.3   5.08          80.0   4.88          84.9   4.92          88.2   4.98          66.7   4.80   1.73   65.9   4.85          73.4   4.95          71.8   4.95          62.0   4.89          64.1   4.91          57.9   4.88          67.1   4.99          70.6   5.06          56.7   4.96          60.0   4.93          58.0   5.06   2.16   33.8   4.83   2.84   31.4   4.92   8.12   41.2   5.11   0.56   37.0   5.04          29.2   4.94   4.17   27.1   4.87   0.61   33.9   5.04          35.3   5.10   3.18   30.1   5.05   2.56   25.3   4.96   4.29   28.6   4.97   5.75   14.6   4.93  13.68   16.9   5.12  13.62    8.4   4.76   6.44                                                               
Fe I  4772.80 1.560  -2.900  100.3   4.77          82.7   4.71          77.8   4.75          66.6   4.76          65.5   4.73          68.1   4.78          42.5   4.65          45.2   4.71          54.2   4.85          50.8   4.83          38.9   4.77          38.0   4.77          32.3   4.71          40.7   4.81          43.2   4.89          27.8   4.79          33.9   4.76          31.3   4.93          19.5   4.91                               13.1   4.88           9.2   4.72                               10.4   4.81                                                     7.5   4.80                                                                                                                                                                               
Fe I  4871.32 2.870  -0.340  138.6   4.56         142.3   4.73         131.4   4.78         121.2   4.75         120.1   4.66         122.3   4.72         106.5   4.56         104.1   4.68         111.2   4.77         108.1   4.74          99.8   4.71         101.6   4.70          85.5   4.55         102.7   4.81          97.4   4.73          93.8   4.74          87.9   4.62          84.7   4.76          73.6   4.74          71.9   4.94          64.6   4.81          70.3   4.92          63.5   4.88          64.5   4.85          63.6   4.88          66.7   4.92          64.0   4.98          57.0   4.84          70.6   5.00          47.2   4.98   7.04   54.1   5.27   3.35   41.4   5.01   4.55   33.2   4.92   5.16                                          
Fe I  4889.00 2.200  -2.550   97.0   5.26                               75.5   5.22                                                                         41.8   5.08          37.6   5.03          51.9   5.26                               37.1   5.16                                                                         42.9   5.30          27.2   5.18          34.9   5.20                                                                                                                                                                                                                                                                                                                                                                                                 
Fe I  4890.75 2.880  -0.380  150.2   4.77         141.5   4.77         125.9   4.74         120.2   4.78         117.6   4.67         123.2   4.78         105.6   4.59         102.7   4.70         109.9   4.79         106.8   4.76          97.1   4.71         100.9   4.74          95.1   4.76          99.8   4.81          99.2   4.81          93.3   4.79          94.5   4.78          90.3   4.91          78.8   4.87          67.0   4.90          71.5   4.98          67.9   4.92          61.2   4.88          64.0   4.89          63.6   4.93          56.3   4.80          59.2   4.94          55.3   4.86          55.2   4.79          40.3   4.91  12.34   36.8   4.99  14.46   33.1   4.89   6.78   25.2   4.80   8.19                        19.4   4.98  17.86
Fe I  4903.31 2.880  -0.890  130.8   5.00         106.4   4.77         102.6   4.87          91.5   4.82          95.4   4.84          95.8   4.86          75.2   4.70          75.2   4.77          83.8   4.89          80.9   4.87          69.2   4.80          72.8   4.84          60.6   4.73          73.9   4.89          74.5   4.92          63.3   4.87          66.4   4.84          65.4   5.00          48.4   4.91          43.4   5.00          45.4   5.03          45.0   5.04          36.1   4.94          41.4   5.00          40.8   5.03          29.7   4.85   4.53   34.0   4.99          30.8   4.95   0.97   32.4   4.90   3.48                        15.9   4.99  13.60                                                                                    
Fe I  4910.02 3.390  -1.280   56.4   5.11   4.61   38.0   4.95   8.93   36.7   4.97  11.31   34.2   5.03   7.57   29.6   4.93   7.49   35.9   5.06   6.78   21.2   4.91   6.19   22.4   4.94   7.79   26.9   5.05   9.47   25.3   5.03   8.15   16.9   4.89   9.50   17.6   4.93   8.83   12.9   4.80  11.15   20.7   5.01  10.94   26.1   5.16   7.51   16.7   5.03  10.43   18.4   4.99   8.25   14.8   5.02  10.47    9.3   4.96  10.32                        10.3   5.12   8.54                                                                   9.5   5.14   4.42   12.0   5.30   5.09                                                                                                                                                                                             
Fe II 4923.93 2.890  -1.260                       145.6   4.82         138.4   4.92   4.81                       129.7   4.71   8.49  130.0   4.72                                                                        119.4   4.65         108.7   4.51         118.7   4.61   2.96  104.3   4.51   4.76  114.2   4.70         118.2   4.77         123.4   4.77         111.7   4.70         108.2   4.78         114.2   4.89          75.8   4.61   1.77   82.4   4.74          83.2   4.77          80.3   4.85          79.5   4.80          80.3   4.86          72.6   4.69  10.15   73.6   4.92          78.3   4.94   0.72   72.4   4.82   0.17   61.7   4.87   9.55   62.6   5.03  13.64   61.8   4.98   4.13   53.2   4.80   5.43   41.7   4.78  11.13   48.8   4.86   8.51
Fe I  4939.69 0.860  -3.250                                            138.2   4.94                              125.2   4.90         125.7   4.94         104.5   4.86                              109.9   5.07         106.4   5.05          96.0   5.05          90.0   4.95          81.7   4.93          93.3   5.06          91.1   5.06          82.0   5.08          86.3   5.04          77.3   5.17          57.7   5.13          51.4   5.27          47.9   5.22          43.5   5.16          43.1   5.24          35.1   5.05          40.7   5.21          37.0   5.19          30.5   5.14          29.0   5.13          34.4   5.14                               17.9   5.46                                                                                           
Fe I  4946.39 3.370  -1.110                        55.1   4.99   7.60   52.6   5.02   5.16                        45.1   4.99   6.07   46.9   5.03   5.41   29.6   4.89   5.81                        40.1   5.09   4.52   37.4   5.06   6.01   28.3   4.97   6.83   27.4   4.96   8.30   20.2   4.83  10.24   31.6   5.05   6.89   31.9   5.07   7.06   22.1   4.98  10.68   25.8   4.97   3.62   27.6   5.16   8.03   11.3   4.86  10.75   14.5   5.09   9.97   17.8   5.20   9.26   13.6   5.07   9.14   20.2   5.33   4.75   10.0   4.95   5.19   13.4   5.12   4.41                         8.0   4.94   4.82                                                                                                                                                                        
Fe I  4966.09 3.330  -0.790                        82.8   4.96          80.0   5.02                               68.3   4.93   1.43   69.6   4.97          50.6   4.84   2.81                        61.2   5.03          58.2   5.00   3.40   48.9   4.95   2.15   46.2   4.91   4.43   38.2   4.82   7.01   49.3   4.97   2.43   54.1   5.06   3.28   42.6   4.99   2.96   46.5   4.97          44.7   5.10   7.75   29.1   4.98  11.22   26.4   5.05   8.39   25.9   5.05   7.86   27.2   5.08   7.57   20.1   4.96   5.37   21.9   4.98   4.54   27.3   5.14   1.81   22.1   5.05   6.19   21.4   5.08   4.94   13.7   4.87   5.46   16.6   4.90   7.65                                              8.9   5.02   7.80                                                               
Fe I  4973.10 3.960  -0.690                                             29.2   4.98  21.80                        26.2   4.99  14.01   27.5   5.03  12.66   15.1   4.84   9.21                        20.5   5.01  22.87   20.1   5.01  14.74   14.9   4.92  18.20   16.0   4.96  15.79   13.7   4.91  16.76   19.6   5.06  23.58   12.8   4.87  15.71                        14.5   4.95  16.40   14.0   5.05  15.34   15.6   5.24  15.79                                                                                                                                                       9.7   5.23   8.48                                                                                                                                                                        
Fe I  4985.25 3.930  -0.440                        46.2   4.93  14.94   41.6   4.91  19.77                        43.5   5.01  12.76   38.5   4.94  12.19   25.4   4.82   8.34                        32.0   4.96  20.31   30.1   4.94  14.05   24.8   4.89  16.24   21.6   4.83  13.84   21.3   4.84  16.04   27.9   4.97  21.15   32.2   5.07  14.85   21.4   4.94  19.24   22.6   4.89  16.57   23.1   5.03  15.43   16.8   4.99  17.88   10.5   4.86  11.43   19.3   5.17  13.42   13.0   4.98  18.71   10.5   4.91   9.76    9.4   4.84  13.14   15.3   5.11  13.53                        10.7   5.00   9.42                                                                  15.4   5.52  16.39                        13.6   5.51   5.60                                          
Fe I  4994.13 0.910  -2.970                                            143.6   4.79                              128.7   4.73         131.9   4.80         112.8   4.75                              115.5   4.93         112.0   4.91         102.6   4.93          98.9   4.85          88.5   4.81         101.9   4.98         100.8   4.99          92.5   5.01          94.7   4.95          84.3   5.06          65.8   5.02          53.6   5.08          57.0   5.15          55.5   5.13          47.5   5.09          44.4   4.99          51.1   5.16          33.4   4.89          35.8   5.01          31.4   4.95          39.4   5.00          21.5   5.15                                                    10.1   5.03   0.33                                          
Fe I  5001.86 3.880  -0.010   73.0   4.71   1.94                        69.2   4.81   7.04   62.0   4.79  10.44                        64.3   4.81   7.30   47.0   4.68   6.30   48.3   4.73  14.64   55.4   4.84  13.67   54.6   4.84   9.09   48.0   4.81  12.11                        41.3   4.74  12.36                        52.1   4.91  11.73                        46.0   4.84  11.63   44.6   4.95  12.15   30.9   4.84  14.40   33.3   5.01  12.67   29.2   4.93  13.80   26.2   4.87  14.79   21.6   4.80   9.89   24.3   4.85  12.30   25.5   4.90  11.09   28.0   4.99   5.56                        18.9   4.82   8.82                                                                                       13.8   5.03  12.92                                          
Fe I  5005.71 3.880  -0.120   66.2   4.73   8.79   67.8   4.83   9.51   71.3   4.95          59.0   4.86  12.26   62.1   4.89   9.07   61.0   4.88   8.40   43.0   4.74   6.69   45.7   4.80  16.09   52.2   4.91   9.91   50.5   4.89   9.09   42.2   4.83  12.58   40.6   4.81  11.87   37.7   4.79  14.15   43.0   4.86  11.15   48.9   4.97  10.20   36.7   4.86  14.93   39.7   4.84  13.12   41.6   5.01  12.76   35.1   5.03  13.48   24.1   4.92  13.91   23.6   4.91  16.43   26.6   4.99  14.13   22.8   4.95   9.66   21.3   4.89  12.27   22.0   4.93  12.83   10.9   4.60  10.03   23.4   5.04   9.63   15.1   4.82   8.17   24.9   5.03   8.92                        15.9   5.17  19.39                                                                                    
Fe I  5012.07 0.860  -2.600                                                                 158.2   4.80         157.4   4.70                              140.9   4.71         136.9   4.88         141.2   4.92         137.7   4.90         126.4   4.90         130.8   4.92         119.0   4.90         127.2   5.00         125.1   4.99         118.9   5.00         119.7   4.98         111.2   5.14          97.8   5.11          84.6   5.25          81.5   5.18          80.2   5.17          71.9   5.13          72.0   5.06          74.7   5.20          64.4   4.99          68.3   5.22          66.5   5.16          68.1   5.09          37.4   5.07          34.4   5.21          25.6   4.99          25.6   5.10                                                 
Fe I  5014.94 3.940  -0.180   58.9   4.77  11.04   57.0   4.83  11.37   51.7   4.81  15.82   46.7   4.82  16.46   47.8   4.82  11.77   49.4   4.86  10.66   34.2   4.73   8.12   36.3   4.78  15.81   41.9   4.88  14.57   41.4   4.88  12.47   32.0   4.79  17.47   31.3   4.78  13.56   31.5   4.82  14.64   37.4   4.90  16.34   38.9   4.94  12.12   30.3   4.88  16.20   31.3   4.82  16.42   31.3   4.95  15.27   24.0   4.93  18.81   25.7   5.08  14.42   21.5   4.98  15.21   18.8   4.92  16.48   17.4   4.92  10.44   16.8   4.88  13.52   20.3   5.01  13.44   18.1   4.98  12.25   11.5   4.78  11.36    9.4   4.70   8.44                                                                                                                                                   
Fe II 5018.44 2.890  -1.100  138.8   4.57   1.10                       156.3   5.02   4.54  142.2   4.80   5.65  144.4   4.77   6.10  147.0   4.82         141.1   4.62         131.3   4.71         136.7   4.74         135.2   4.74         126.8   4.64         135.7   4.71   0.62  118.6   4.59   1.12  127.7   4.76         126.4   4.73         134.9   4.78         125.8   4.78         117.5   4.78         120.2   4.83          96.0   4.86          95.3   4.84          92.0   4.78          86.0   4.80          83.0   4.70          88.3   4.86          85.6   4.76   8.33   76.4   4.81          75.9   4.73   2.59   78.7   4.78          66.3   4.79   6.52   64.3   4.90  13.05   60.3   4.78   4.87   60.2   4.76   1.32   48.9   4.78   6.76   54.7   4.80   6.23
Fe I  5022.24 3.980  -0.330   45.4   4.79  16.67   38.6   4.77  15.57   37.6   4.79  12.60   34.4   4.82  19.72   34.9   4.82  13.56   37.9   4.88  12.76   25.8   4.77   8.67   25.8   4.78  21.33   32.5   4.92  23.55   29.3   4.87  14.35   21.2   4.76  19.76   22.1   4.79  14.09   18.2   4.71  17.09   26.3   4.88  20.13   26.4   4.90  18.58   19.5   4.84  18.56   24.4   4.88  17.89   22.8   4.96  14.67   13.6   4.83  20.23   11.9   4.86   9.01   13.8   4.94  16.63   16.0   5.03  15.33   11.7   4.91  10.58    8.6   4.74  11.24   11.5   4.91  13.51                         9.7   4.89  10.44                                                                                                                                                                        
Fe I  5028.13 3.570  -1.020   37.5   4.82  12.62   31.1   4.80  12.24   30.9   4.83  13.19   26.8   4.85  13.66   27.1   4.84   9.14   27.9   4.87   8.60   15.9   4.71   7.57   18.2   4.79  15.14   23.4   4.93  12.77   21.4   4.89  10.49   16.5   4.83  12.17   13.1   4.73  10.16   13.5   4.77  13.98   17.1   4.86  12.61   17.7   4.90   9.36   11.9   4.81  11.39   14.5   4.81  13.61   14.7   4.96  11.15    6.7   4.74  12.00                        10.7   5.07  13.10   10.7   5.08   9.80                                              8.0   4.99   3.96                        11.6   5.24   3.62                                                                                                                                                                        
Fe I  5041.07 0.960  -3.090                                                                 143.6   5.20         148.0   5.19         144.1   5.17         121.0   5.04         117.2   5.16         126.3   5.28         123.6   5.28         108.2   5.20         109.1   5.18          91.1   5.03         109.8   5.30         105.3   5.25          99.3   5.29         100.4   5.23          94.5   5.42          75.7   5.34          56.4   5.30          57.7   5.33          55.2   5.30          44.0   5.20          46.6   5.20          49.9   5.31          35.9   5.11          41.7   5.30          36.9   5.23          41.5   5.21          13.9   5.09   0.24                                                                                                         
Fe I  5041.76 1.480  -2.200                                                                 145.0   5.07         155.0   5.15         146.7   5.05         129.2   4.95         116.5   4.95         126.1   5.09         130.9   5.20         117.0   5.12         119.4   5.11          99.9   4.93         112.9   5.12         118.4   5.25         108.1   5.17         109.3   5.15          97.0   5.20          91.3   5.31          76.0   5.36          70.0   5.24          70.6   5.27          58.3   5.14          59.9   5.12          64.0   5.26          60.7   5.20          56.7   5.25          45.8   5.05          52.2   5.07          37.3   5.29          27.2   5.25   0.76   21.3   5.09   1.35   13.4   4.95   2.48                                          
Fe I  5051.63 0.910  -2.760                                                                                      146.9   4.77                                                   126.3   4.92         131.2   4.97         127.4   4.95         113.6   4.89         113.6   4.85         107.9   4.91                              118.0   5.08         108.4   5.04         108.7   4.98         105.6   5.23          87.1   5.14          67.7   5.12          70.4   5.17          67.6   5.13          62.9   5.16          60.3   5.05          67.0   5.25          53.7   5.02          53.0   5.12          44.8   4.99          50.5   4.98          29.8   5.13          23.3   5.16          15.0   4.90   0.46   14.1   4.99                                                 
Fe I  5079.22 2.200  -2.100  114.8   4.99                              103.3   5.13                               92.4   5.08                                                    71.3   5.05          78.3   5.15          80.7   5.20          69.8   5.17          67.7   5.13          50.2   4.95                               71.9   5.25          59.4   5.21          65.0   5.19          51.7   5.20          37.8   5.18          32.3   5.25          36.6   5.34          33.0   5.28          26.6   5.22          26.8   5.18          24.1   5.16          20.3   5.11          19.5   5.14          13.2   4.97                                                                                                                                                          
Fe I  5079.74 0.990  -3.250  154.3   4.88                              141.1   5.13                              125.2   5.05                                                    98.9   5.06         108.6   5.20         104.5   5.16          95.3   5.18          95.9   5.17          78.5   5.02                               94.8   5.26          81.9   5.22          87.6   5.20          77.2   5.31          59.0   5.29          45.5   5.31          45.0   5.30          45.9   5.33          39.4   5.31          34.7   5.17          37.5   5.28          32.7   5.24          26.2   5.17          29.0   5.26                               16.6   5.37                                                                                                                
Fe I  5083.34 0.960  -2.840                                            149.4   4.79                              136.0   4.75                                                   114.9   4.86         119.4   4.91         116.6   4.91         106.0   4.90         107.3   4.89          94.0   4.81                              104.2   4.97          94.7   4.96          97.8   4.92          92.6   5.13          71.1   5.02          62.7   5.16          60.9   5.13          54.0   5.03          49.3   5.04          48.9   4.98          52.8   5.11          43.7   4.99          40.8   5.03          38.7   5.01          41.3   4.95          14.9   4.87   0.22   12.4   4.95          17.7   5.12                                                                      
Fe I  5098.70 2.170  -2.030  136.9   5.17                              104.2   5.04                              107.4   5.19                                                    85.6   5.15          92.0   5.24          92.7   5.28          78.0   5.18          73.0   5.10          63.3   5.03                               82.9   5.31          66.5   5.20          73.8   5.22          70.1   5.38          47.7   5.24          31.1   5.12          40.2   5.30          39.2   5.30          36.1   5.31          30.9   5.17          34.7   5.29          22.2   5.06          26.0   5.21          24.7   5.20          26.2   5.15                                                    13.9   5.36   3.72                                                               
Fe I  5110.41 0.000  -3.760                                                                                                                                                     146.2   4.97         149.8   5.01         144.6   4.98         135.4   5.07         131.4   4.96         126.8   5.08                              128.4   5.09         124.4   5.19         124.2   5.11         115.1   5.32         100.6   5.32          81.1   5.36          81.4   5.37          84.4   5.45          72.9   5.35          68.3   5.19          75.9   5.42          68.6   5.27          63.1   5.33          59.2   5.25          63.6   5.22          33.4   5.28          26.3   5.34          19.5   5.14          16.5   5.19          10.5   5.24   3.26   13.3   5.61       
Fe I  5123.72 1.010  -3.060                                            140.4   4.94         135.1   5.09         129.5   4.93         133.8   5.03         111.6   4.93         107.2   5.01         115.9   5.14         111.4   5.10          98.7   5.06          99.7   5.06          92.6   5.07         102.1   5.18          99.9   5.17          87.7   5.13          93.9   5.13          83.2   5.24          57.1   5.09          57.3   5.34          46.7   5.16          45.3   5.15          40.1   5.15          41.7   5.13          46.8   5.28          35.2   5.11          37.4   5.23          29.6   5.11          41.1   5.22                                                                          8.6   5.14   0.61                                          
Fe I  5127.36 0.910  -3.250  151.2   4.70         161.9   5.02         134.3   4.89         125.4   4.99         123.3   4.90         123.4   4.93         101.6   4.86         101.0   4.98         106.6   5.05         101.6   5.01          89.1   4.98          87.9   4.95          82.2   4.97          91.0   5.06          90.9   5.09          78.3   5.07          84.0   5.04          76.9   5.21          50.4   5.07          49.4   5.28          44.8   5.21          43.0   5.19          34.5   5.12          35.0   5.09          37.8   5.19          34.8   5.18          27.2   5.11          24.8   5.09          32.7   5.14           7.9   4.92   1.18   13.7   5.36                                                                                           
Fe I  5133.69 4.170   0.360   79.0   4.78   6.15                        69.8   4.81  13.88                                                                  48.4   4.68   6.26   49.1   4.72  20.73                                             46.2   4.75  18.47                                                                  54.3   4.91  13.76   42.9   4.81  18.08   46.9   4.81  17.75                                             34.7   4.97  14.41   36.2   5.00  15.57   29.5   4.88  17.80   23.7   4.79  13.95   28.8   4.88  16.29   27.5   4.88  16.68   24.5   4.84  12.16   26.8   4.93  12.30   25.9   4.92  10.80   29.5   4.95   9.60   21.3   5.02  22.00                        10.6   4.74  13.98   16.6   5.03  15.62                        12.6   5.12  23.76
Fe I  5142.93 0.960  -3.070                                            153.9   5.07         135.3   5.01         140.4   5.02         134.4   4.97         113.8   4.90         112.1   5.03         119.1   5.13         117.0   5.13         101.9   5.06         103.3   5.05          88.7   4.95         102.4   5.13         102.7   5.16          92.6   5.15          95.9   5.11          88.6   5.28          62.1   5.11          49.8   5.16          54.6   5.25          49.2   5.17          37.3   5.05          40.9   5.07          45.5   5.21          46.9   5.27          30.0   5.04          31.8   5.11          31.8   5.00          10.7   4.93   0.55                                                                                                         
Fe I  5150.84 0.990  -3.040  156.9   4.67         159.4   4.89         137.0   4.83         138.1   5.08         124.9   4.82         128.0   4.89         105.1   4.79         104.4   4.92         108.9   4.98         108.5   5.00          97.8   5.00         100.0   5.01          87.8   4.94          96.3   5.03          98.2   5.09          83.3   5.02          86.8   4.97          79.7   5.13          58.2   5.06          47.7   5.13          53.2   5.23          46.7   5.13          37.0   5.05          37.4   5.01          41.5   5.14          35.0   5.07          30.9   5.06          24.4   4.95          34.0   5.05                                                    10.7   5.08   1.34                                                               
Fe I  5151.91 1.010  -3.320  161.4   5.04                              137.3   5.14         128.6   5.24         119.7   5.05         120.3   5.09          94.3   4.96          92.8   5.05         101.3   5.17          97.9   5.14          83.5   5.09          87.1   5.14          76.6   5.08          85.4   5.16          87.6   5.23          71.7   5.17          76.4   5.11          69.0   5.26          46.8   5.19          33.4   5.17          36.9   5.25          37.5   5.27          32.6   5.26          29.9   5.16          31.8   5.25          27.9   5.23          24.5   5.22          15.6   5.01          26.1   5.18                                                                                                                                     
Fe I  5166.28 0.000  -4.120                                                                 157.1   4.98         146.5   4.75         151.9   4.85         127.3   4.84         125.5   4.99         130.2   5.05         125.4   5.03         110.7   5.01         109.0   4.97          99.5   4.96         111.8   5.11         112.9   5.16         100.6   5.15         105.2   5.11          93.3   5.26          66.9   5.13          57.8   5.27          59.8   5.31          53.9   5.23          48.9   5.25          44.4   5.12          49.9   5.28          36.0   5.09          38.1   5.21          30.6   5.10          43.1   5.21          15.5   5.20                                                                                                                
Fe I  5171.60 1.480  -1.720                                                                                      149.7   4.54         155.8   4.66         138.2   4.58         132.4   4.71         138.2   4.77         135.7   4.77         124.8   4.75         126.5   4.72         116.9   4.73         125.4   4.84         128.2   4.91         120.3   4.87         119.3   4.83         112.1   4.99          98.6   4.94          86.5   5.09          86.4   5.08          86.5   5.09          80.1   5.09          73.4   4.88          80.2   5.10          76.2   4.98          68.3   4.99          68.1   4.96          64.0   4.79          52.2   5.07          48.9   5.22          34.7   4.91          34.5   4.99          12.7   4.66  10.32   18.1   5.04   7.02
Fe I  5194.94 1.560  -2.020                                            141.7   4.70         135.4   4.81         132.1   4.68         135.7   4.76         118.9   4.69         116.1   4.83         121.6   4.89         118.7   4.88         105.2   4.81         103.1   4.75          98.4   4.80         106.5   4.89         106.9   4.93         100.8   4.94         100.1   4.87          92.2   5.00          76.0   4.95          71.0   5.15          67.7   5.09          65.5   5.07          58.8   5.05          56.1   4.94          58.9   5.05          47.5   4.87          49.2   5.00          49.6   5.01          60.4   5.11          28.8   5.01          28.2   5.16   0.44   27.5   5.13   0.71                                                               
Fe II 5197.58 3.230  -2.220   59.9   4.95  10.86   66.9   5.03  27.53   63.9   5.05   7.30   60.2   5.01  19.53   60.8   5.00  21.72   61.2   5.01  22.75   57.1   4.96  15.54   53.3   4.96  23.89   58.1   5.03  24.32   56.8   5.02  26.06   49.2   4.94  36.41   53.8   4.99  18.92   45.7   4.93  20.60   52.3   5.03  36.11   51.8   5.03  33.63   51.0   5.01  21.86   49.2   5.01  32.37   48.9   5.11  28.37   45.9   5.10  27.36   28.3   5.05  13.59   30.1   5.09  21.71   31.6   5.14  19.49   22.2   5.01  23.99   25.8   5.10  25.42   24.9   5.09  23.18   14.5   4.86  14.51   22.0   5.18  23.16   10.7   4.81  17.97   18.5   5.07  14.04                                             13.4   5.16  16.72   12.9   5.17  14.75                                          
Fe I  5202.34 2.170  -1.870  137.6   4.98         133.5   5.07         117.6   5.04         109.7   5.08         106.9   4.99         111.9   5.08          87.5   4.91          87.3   5.00          95.9   5.11          94.4   5.12          79.9   5.03          81.6   5.04          70.8   4.97          84.0   5.13          82.3   5.12          70.5   5.08          76.9   5.09          71.7   5.23          55.7   5.19          47.1   5.25          44.4   5.21          45.0   5.23          35.3   5.13          38.8   5.15          41.1   5.24          28.2   5.03          32.4   5.18          25.1   5.04          33.9   5.14          18.9   5.23  10.33   15.6   5.26   7.76   13.7   5.18   5.00   11.6   5.20   5.82                                          
Fe I  5215.18 3.260  -0.860   76.4   4.73          72.7   4.78   0.36   71.5   4.85          62.9   4.84          58.6   4.76   1.37   63.4   4.84   2.20   45.7   4.74   4.26   47.0   4.78   1.51   55.2   4.91          53.1   4.89   2.13   41.5   4.80          39.9   4.79   3.18   34.8   4.73   5.48   46.2   4.89   0.33   49.5   4.96          36.5   4.87   4.96   43.1   4.89   1.23   43.4   5.05   5.76   28.2   4.94   7.29   22.4   4.94   8.76   18.8   4.85   6.48   19.1   4.87   8.24   24.7   5.06   4.93   22.5   4.98   3.59   15.1   4.80   1.85   14.6   4.82   5.66   18.3   4.98   4.39   21.6   5.09   4.27                                                                                                                                                   
Fe I  5216.27 1.610  -2.080  152.0   4.56         158.8   4.82         136.5   4.75         127.5   4.81         126.6   4.73         128.6   4.78         109.8   4.69         108.0   4.82         112.2   4.86         109.9   4.86         100.7   4.86         100.4   4.82          90.0   4.78         101.3   4.93         104.2   5.00          92.9   4.93          95.7   4.91          91.6   5.11          73.3   5.03          68.8   5.22          57.5   5.03          61.5   5.11          51.5   5.03          54.9   5.04          56.4   5.12          44.2   4.93          42.3   4.98          40.0   4.96          54.9   5.13          19.5   4.90   5.17   20.9   5.09   3.63   15.5   4.91   2.72   19.4   5.13   1.14                        13.8   5.37   6.16
Fe I  5217.39 3.210  -1.070   79.7   4.91          70.0   4.89   2.74   68.5   4.95          59.3   4.94          59.9   4.93   0.35   59.9   4.94   1.25   40.4   4.81   3.86   41.6   4.85          50.0   4.98          49.2   4.99   1.92   36.6   4.87   3.02   39.0   4.92   2.10   29.3   4.78   5.50   43.2   4.99   0.08   46.1   5.06          31.9   4.94   3.55   37.0   4.94          31.6   5.00   7.90   24.8   5.03   8.14   29.8   5.26   4.92   16.4   4.93   6.64   22.6   5.12   5.13   14.5   4.93   4.52   17.8   5.01   3.21   18.3   5.06   1.93   21.4   5.18   4.30   15.0   5.03   4.05   12.1   4.95   4.51                                                                                                                                                   
Fe I  5225.52 0.110  -4.750  149.8   4.93         148.0   5.13         124.7   5.05         107.0   5.08         106.5   5.03         110.3   5.11          80.7   5.05          82.4   5.14          90.0   5.25          86.2   5.23          69.1   5.18          66.7   5.16          60.1   5.15          72.2   5.26          73.7   5.32          52.1   5.25          61.9   5.21          53.0   5.38          28.0   5.27          24.2   5.41          20.5   5.32          20.9   5.35          14.3   5.24          14.0   5.18          13.5   5.22          10.8   5.18          12.4   5.31                                                                                                                                                                               
Fe I  5227.19 1.560  -1.230                                                                                                                                                     163.5   4.84                                                   154.8   4.88                              142.1   4.80                              156.0   5.03                              144.5   4.91         139.9   5.14         131.2   5.18         116.1   5.34         111.0   5.22         105.8   5.11         103.1   5.20         102.5   5.10         101.1   5.16          98.6   5.01          81.1   4.86          89.8   4.98          85.2   4.80          76.6   5.12          68.6   5.24          59.8   4.99          59.6   5.04          33.0   4.82   2.37   41.7   5.12       
Fe II 5234.62 3.220  -2.180   73.0   5.09   9.73   69.8   5.03  21.69   68.8   5.08   7.09   64.3   5.02  19.05   65.6   5.03  21.54   64.4   5.01  20.35   58.8   4.93  13.93   57.3   4.97  16.15   61.2   5.02  26.32   59.6   5.01  16.20   52.4   4.94  33.40   61.5   5.05  18.44   52.5   4.99  19.61   55.2   5.03  36.40   59.8   5.11  25.93   57.4   5.05  18.06   52.0   5.00  29.22   50.3   5.09  27.67   50.0   5.11  23.34   35.7   5.15  13.03   32.1   5.09  22.20   32.3   5.11  20.08   27.1   5.08  24.92   27.6   5.09  26.27   31.9   5.20  23.88   28.8   5.18  13.66   22.5   5.14  26.65   17.5   5.00  20.96   19.5   5.05  15.75   21.9   5.32  15.07   13.3   5.11  19.91   15.1   5.18  16.03                                             10.2   5.14   8.37
Fe I  5242.49 3.630  -0.830   53.0   4.91   7.84   36.7   4.77  10.67   39.0   4.84  13.57   33.7   4.85  11.88   30.2   4.78   9.92   35.1   4.88   8.08   20.5   4.71   7.36   21.9   4.75  15.05   28.3   4.90  11.34   25.2   4.85  10.94   16.4   4.70  10.55   15.6   4.69   9.77   15.4   4.70  13.30   23.0   4.88  15.04   27.9   5.01  11.96   14.7   4.78  14.17   20.4   4.86  11.31   15.7   4.86  12.34   12.6   4.90   4.17    9.8   4.89   7.40   12.9   5.02  10.41    7.7   4.79  11.22    9.5   4.93   5.69    6.0   4.69   5.54                                              7.6   4.90   6.76                                                                                                                                                                        
Fe I  5250.65 2.200  -2.180  112.4   5.00         117.7   5.21         100.2   5.13          92.2   5.17          89.4   5.09          92.2   5.15          70.1   5.04          70.3   5.10          77.9   5.20          77.3   5.22          66.8   5.19          64.4   5.16          56.2   5.10          67.5   5.23          68.6   5.27          51.9   5.18          60.6   5.19          55.3   5.32          33.7   5.18          38.3   5.43          31.1   5.30          30.9   5.31          22.4   5.19          23.3   5.18          26.7   5.29          12.0   4.92   1.68   17.9   5.17          19.2   5.24          17.5   5.10   1.50                                                                                                                              
Fe I  5254.96 0.110  -4.760  161.1   5.06         155.2   5.21         130.2   5.12         116.2   5.20         112.4   5.10         115.2   5.16          87.1   5.13          88.1   5.22          95.5   5.33          92.5   5.32          76.3   5.28          77.3   5.30          66.5   5.24          77.2   5.33          79.0   5.40          59.7   5.36          67.7   5.30          61.4   5.51          34.0   5.39          23.1   5.39          27.2   5.49          22.1   5.39          17.9   5.36          18.4   5.33          18.4   5.39          16.4   5.40          13.4   5.36                               11.5   5.21                                                                                                                                     
Fe I  5263.31 3.260  -0.870   80.4   4.78          81.1   4.89          76.4   4.92          67.8   4.91          64.8   4.85   0.56   67.4   4.90   0.60   46.8   4.76   3.64   48.4   4.81   2.21   56.5   4.93          55.7   4.94   0.29   49.0   4.92   0.84   45.1   4.87   1.48   35.9   4.76   9.88   48.9   4.94          50.4   4.98          37.7   4.90   2.02   42.4   4.89          39.8   5.00   6.69   26.8   4.92   9.72   23.0   4.96   9.51   25.6   5.03   6.77   22.6   4.97  10.05   18.4   4.91   5.37   18.4   4.88   4.32   19.8   4.95   2.07   22.9   5.07   7.33   23.5   5.12   4.36   16.7   4.96   4.93   18.7   4.95   7.63   13.7   5.13  14.37                                                                                                         
Fe II 5264.81 3.230  -3.130   19.3   5.14  12.10   23.6   5.25  39.98   22.9   5.25   7.70   20.6   5.22  22.04   20.3   5.21  23.79   19.1   5.18  32.26   15.7   5.11  25.20   15.3   5.12  29.18   18.2   5.22  36.59   16.6   5.18  37.37   13.7   5.11  34.76   13.5   5.11  20.05   14.0   5.16  19.04   13.8   5.16  42.76   14.6   5.20  33.25   15.1   5.22  26.73   15.3   5.23  36.21   12.1   5.22  23.97   15.5   5.38  27.47                         5.7   5.15  10.12    9.2   5.39  16.11                                              6.3   5.30  11.86                         4.7   5.32   7.17                         6.1   5.43   9.19                                                                                                                              
Fe I  5269.54 0.860  -1.330                                                                                                                                                                                                                                                                                                                                                                       164.0   4.84         156.8   4.97         126.7   4.89         135.3   5.05         134.5   5.04         122.0   4.95                              125.4   5.01         120.5   4.80         123.0   5.07         115.9   4.87                              103.1   5.09          96.0   5.31          85.2   4.97          92.1   5.14                                                 
Fe II 5276.00 3.200  -2.010   77.6   4.94   9.90   87.0   5.05  20.63   85.0   5.11   6.80   77.4   5.01  18.42   80.8   5.03  20.23   78.8   5.00  23.49   71.5   4.89   9.00   66.7   4.91  19.91   71.7   4.97  23.94   72.1   4.99  16.60   63.3   4.89  28.03   67.8   4.93  17.00   58.1   4.87  19.00   67.7   5.01  30.30   66.9   5.01  28.45   66.2   4.97  16.68   61.9   4.95  23.32   63.1   5.08  21.06   58.2   5.04  20.42   34.0   4.92  13.18   45.0   5.12  14.87   38.2   5.02  16.91   31.6   4.98  22.06                        34.3   5.05  21.55   34.9   5.11  12.94   30.6   5.13  20.93   24.9   5.00  23.89                        15.5   4.94  15.87                                             19.4   5.14  15.97                                          
Fe I  5283.62 3.240  -0.450  110.7   4.70         102.3   4.70                               93.6   4.82         100.3   4.88          96.6   4.84          74.8   4.67          75.4   4.75          84.1   4.86          83.0   4.86          71.8   4.80          79.1   4.89          57.6   4.65          72.8   4.84          77.6   4.93          62.6   4.82          70.6   4.86                               43.1   4.77   3.20                        43.4   4.93          44.2   4.95          36.6   4.88   2.53                                             36.2   4.90   4.27   36.3   4.95   1.32   36.9   4.98   2.87                                                                                                                                                   
Fe II 5284.11 2.890  -3.110   36.8   5.05  12.39   39.4   5.09  35.25   39.3   5.13   7.33   34.5   5.07  20.12   35.9   5.09  22.34   35.6   5.09  26.71   29.0   5.00  19.10   27.5   5.00  23.28   30.7   5.07  27.55   30.7   5.09  26.88   24.4   4.99  28.20   28.5   5.07  18.21   18.7   4.89  18.89   28.2   5.11  35.12   25.7   5.07  32.98   27.1   5.11  22.78   22.8   5.02  31.74                        19.8   5.11  25.23                        18.5   5.34  14.81   12.0   5.14  11.63   11.7   5.20  10.07                                                                   8.0   5.19  10.75                                                                                                                                                                        
Fe I  5302.30 3.280  -0.730  103.7   4.95          86.1   4.83          82.3   4.88          75.6   4.90          71.6   4.82          74.4   4.87          55.7   4.76   1.74   55.8   4.80          65.2   4.93                               55.4   4.90          53.5   4.87   3.64   41.3   4.73   3.99   53.3   4.89          60.9   5.02          42.5   4.86          49.0   4.87          50.9   5.06   2.74   35.5   4.97   5.58                        29.4   4.99   3.38   29.4   5.00   3.03   32.9   5.13   2.39                                             18.0   4.82   9.02                                                                                                                                                                                             
Fe I  5307.36 1.610  -2.910  121.7   4.99         101.7   4.92          96.2   4.99          85.2   5.01          86.7   4.99          86.1   5.01          61.1   4.91          63.8   4.99          72.0   5.10                               57.6   5.06          56.8   5.06          45.0   4.95          57.6   5.08                               43.9   5.09                               45.6   5.20          26.8   5.11                               16.9   5.04          15.6   5.01          19.5   5.20                                                    14.6   5.11                                                                                                                                                                                                    
Fe I  5324.18 3.210  -0.110  142.6   4.74         135.7   4.76         117.9   4.69         112.1   4.72         112.6   4.67         114.6   4.72          96.0   4.55          95.2   4.66         103.1   4.76                               87.5   4.65          92.5   4.69          82.9   4.64          92.3   4.76                               84.4   4.73                               86.5   4.91          68.7   4.78                                                                                                                                        52.1   4.79                                                                                                                                                                                                    
Fe II 5325.55 3.220  -3.160   15.9   5.06  13.30   18.3   5.13  40.74   19.3   5.17   7.77   16.3   5.11  22.13   18.4   5.18  23.54   16.4   5.12  33.38   13.3   5.05  25.88   13.0   5.05  27.88   16.5   5.18  34.32                        10.8   5.01  30.17   17.0   5.24  19.93   10.2   5.03  18.37   13.5   5.16  40.87                        13.6   5.19  21.04                        15.0   5.34  29.69    8.9   5.13  23.01                                                                                                                                                                                                                                                                                                                                                
Fe I  5328.04 0.910  -1.470                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               116.5   4.90                                                                                                                                                                                                    
Fe I  5328.53 1.560  -1.850                                                                                                                                139.2   4.79         135.4   4.96                                                                                                                                                            118.7   5.04                                                                                                                                                                                                       59.1   4.89                                                                                                                                                                                                    
Fe I  5332.90 1.560  -2.780  135.4   4.95                                                                                                                   73.6   4.86          74.5   4.93                                                                                                                                                             50.0   4.98                                                                                                                                                                                                       17.6   5.02                                                                                                                                                                                                    
Fe I  5339.93 3.260  -0.630  106.9   4.85                                                                                                                   61.2   4.70   1.85   60.7   4.74                                                                                                                                                             50.1   4.84   1.48                                                                                                                                                                                                28.1   4.94   6.26                                                                                                                                                                                             
Fe I  5341.02 1.610  -1.950                                                                                                                                125.6   4.76         123.2   4.92                                                                                                                                                            109.0   5.04                                                                                                                                                                                                       61.9   5.09                                                                                                                                                                                                    
Fe I  5371.49 0.960  -1.640                                                                                                                                                                                                                                                                                   165.0   4.75                                                                                                                  124.0   5.23                                                                        111.3   5.03         111.4   5.13         102.0   4.83                                                   104.2   4.94          90.7   5.23          85.8   5.47          71.4   5.05          76.2   5.19                                                 
Fe I  5393.17 3.240  -0.720   95.5   4.76          98.0   4.90                               79.6   4.88          83.8   4.91          82.1   4.90          59.2   4.74   1.15   59.3   4.78          69.5   4.92          68.1   4.92                               52.0   4.79   2.08                        59.8   4.92          61.7   4.96          47.9   4.87   2.25   53.3   4.87                                                    32.3   4.99   6.14   34.8   5.04   1.91   32.3   5.00   0.76   28.8   4.99   3.82   25.4   4.88   3.07   31.7   5.05          30.3   5.05   5.78   27.9   5.05   3.32   19.5   4.87   4.89   24.9   4.93   6.19                                                                  15.2   5.18   9.02                                          
Fe I  5397.13 0.910  -1.980                                                                                                                                                     164.8   4.66                              165.4   4.68                              146.7   4.54                              151.5   4.79         151.4   4.82         149.2   4.90         146.7   4.83                                                   107.2   5.15         108.9   5.18         104.3   5.09         100.7   5.17          99.6   5.06          99.3   5.14          94.1   4.95          92.8   5.16          87.3   4.97          89.3   4.92          72.3   5.13          73.9   5.47          56.0   5.01          53.6   5.04          20.9   4.66   6.20   31.5   5.10       
Fe I  5405.77 0.990  -1.850                                                                                                                                                     167.1   4.67                              165.4   4.66                              150.9   4.57                              155.3   4.82         151.6   4.79         150.5   4.89         146.7   4.80                                                   109.5   5.16         107.3   5.11         110.8   5.19         102.1   5.16         100.5   5.03         101.1   5.14          95.7   4.93          89.4   5.04          90.5   4.99          96.5   5.02          81.2   5.26          71.5   5.36          64.6   5.14          66.0   5.22          29.8   4.83   2.08   41.1   5.22       
Fe II 5414.07 3.220  -3.580    7.5   5.11  13.61                                              6.9   5.12  21.08                         7.3   5.14  32.48    5.6   5.06  20.94    5.9   5.10  21.25    6.0   5.12  32.27    6.7   5.18  28.53                                                                   6.2   5.21  35.75                                                                                                                                                                                                                                                                                                                                                                                                                                                         
Fe I  5429.70 0.960  -1.880                                                                                                                                                     171.6   4.72                                                                        158.8   4.69                              160.8   4.90         159.1   4.91         156.4   4.98         153.6   4.91                                                   100.4   4.95         111.4   5.19         105.2   5.06         100.4   5.12         100.6   5.03         106.1   5.24         100.9   5.04         101.6   5.30          92.4   5.03         104.2   5.18          85.7   5.35          68.9   5.30          53.4   4.91                               30.6   4.85          33.3   5.07       
Fe I  5434.52 1.010  -2.130                                                                                                                                158.1   4.58         152.4   4.74         158.0   4.79         152.5   4.75                              138.1   4.67                              141.0   4.88         144.1   4.96         135.6   4.93         136.7   4.92                                                    97.1   5.18          98.9   5.22          94.9   5.14          84.6   5.06          88.8   5.07          95.3   5.31          69.9   4.74          83.9   5.21          82.2   5.12          83.3   5.05          63.0   5.19          58.1   5.35          40.8   4.97                               30.2   5.13   0.81   27.0   5.24   0.15
Fe I  5476.56 4.100  -0.280   49.1   4.91  16.04                                             38.4   4.96  18.48   39.2   4.96  10.28   39.0   4.97  12.70   23.8   4.80   8.51   24.6   4.83  21.78   31.8   4.98  23.54   35.9   5.06  13.40                        21.9   4.86  13.79                        28.1   4.99  22.87   28.2   5.01  19.80   22.8   4.99  17.68   26.0   4.98  19.13                                                                  16.3   5.09  15.95   15.5   5.07  14.01                        12.8   4.99  14.88   14.9   5.10  14.89                         9.8   4.95  11.63                                                                                                                                                                        
Fe I  5497.52 1.010  -2.830                                                                 148.3   4.94         149.3   4.88         150.2   4.93         127.6   4.84         122.8   4.95         130.8   5.06         126.9   5.04         113.2   5.00         104.8   4.85                              112.9   5.07         114.7   5.13         104.1   5.10         106.5   5.06                                                    62.5   5.17          68.6   5.28          64.2   5.22          55.6   5.17          53.8   5.09          62.4   5.30          46.8   5.06          47.7   5.17          43.4   5.11          53.4   5.18          25.1   5.17          25.5   5.36          23.4   5.29          13.5   5.11                                                 
Fe I  5501.46 0.960  -3.050                       167.7   4.86                              138.7   4.95         138.0   4.88         142.8   4.97         116.9   4.86         115.3   4.99         121.9   5.07         116.4   5.03         107.7   5.07          97.7   4.90                              103.1   5.06         105.7   5.14          93.4   5.10          99.1   5.09                                                    59.9   5.29          61.2   5.32          57.0   5.26          53.1   5.29          49.4   5.18          50.6   5.26          41.3   5.13          41.8   5.23          35.9   5.14          39.2   5.10          15.8   5.09          22.5   5.46          19.4   5.36                                                                      
Fe I  5506.78 0.990  -2.790                                                                 149.7   4.89         145.8   4.76         150.1   4.86         129.4   4.80         125.5   4.93         131.1   4.99         127.0   4.97         127.8   5.17         109.4   4.85                              115.8   5.05         112.8   5.03         106.5   5.07         108.2   5.02                                                    67.3   5.19          68.9   5.23          61.1   5.11          57.8   5.15          59.0   5.12          60.8   5.21          47.5   5.01          51.8   5.18          43.3   5.05          47.7   5.02          25.8   5.13          21.5   5.20          16.4   5.03   0.38                                                               
Fe II 5534.85 3.250  -2.750                        34.8   5.10  37.72                        30.3   5.07  21.48   37.1   5.18  18.22   30.6   5.07  32.04   24.9   4.98  22.09   24.7   5.00  27.97   28.5   5.09  34.45   26.1   5.06  34.54   15.9   4.82  17.27   16.1   4.83  18.30                        25.2   5.10  41.82   22.9   5.06  38.54   24.3   5.10  25.48   22.1   5.05  36.99                                             11.0   5.09  12.49   14.3   5.22  17.59   12.2   5.16  21.07    8.1   5.04  21.14    9.0   5.09  21.32   11.4   5.22  21.74   11.5   5.28  11.35                                                                                                                                                                                             
Fe I  5569.62 3.410  -0.520   97.9   4.80          87.1   4.78                               77.7   4.86          81.8   4.88          78.7   4.86          58.3   4.73   2.57   59.6   4.78          69.4   4.92          63.4   4.86   0.89   56.6   4.84          52.1   4.78   3.57                        59.2   4.90          61.0   4.95          50.7   4.90   3.70   53.5   4.86                                                    33.6   4.99   8.53   33.9   5.00   4.61   28.2   4.89   5.11   25.1   4.88   6.73   27.6   4.91   4.19   31.2   5.01   1.57   35.4   5.12   5.20   25.5   4.97   5.41   20.7   4.87   5.67   30.2   5.02   6.83   16.0   4.99  19.82                                                                                                         
Fe I  5572.84 3.390  -0.280  112.2   4.71         107.6   4.76                               92.0   4.79         101.5   4.88          93.4   4.78          74.7   4.66          73.8   4.72          83.1   4.84          77.6   4.78          64.7   4.69          63.2   4.67                               72.6   4.83          72.2   4.84          61.8   4.79          66.7   4.79                                                    44.8   4.93   3.34   45.7   4.95          43.2   4.92          36.7   4.86   4.45   41.0   4.90   0.11   42.7   4.97          43.3   5.00   3.79   38.9   4.98   2.05   28.9   4.80   5.24   40.2   4.95   5.14   21.1   4.88  21.73   28.0   5.16  12.48   14.9   4.80   9.85   19.0   4.99  12.41                                          
Fe I  5586.76 3.370  -0.110  125.9   4.68         119.9   4.71                              110.2   4.86          97.0   4.62         103.2   4.72          85.4   4.59          85.5   4.69          93.0   4.78          90.3   4.76          80.3   4.71          76.2   4.64                               82.1   4.78          83.1   4.80          72.6   4.74          78.3   4.77                                                    53.8   4.89          53.8   4.90          50.8   4.85          46.4   4.84   1.42   48.3   4.84          49.3   4.89          39.2   4.74   5.92   46.3   4.92          40.0   4.82   3.47   47.9   4.89   3.18   27.4   4.84  20.21   25.7   4.92  21.04   27.5   4.95   9.56   21.7   4.88  11.56                                          
Fe I  5615.64 3.330   0.040  148.4   4.76         134.8   4.70                              116.3   4.74         121.3   4.76         117.4   4.72          20.7   3.46   5.86                       103.9   4.74         102.2   4.74          88.8   4.64          85.4   4.57                               92.8   4.74          94.1   4.77          86.2   4.73          87.9   4.72                                                    64.0   4.87          67.3   4.93          57.4   4.77          56.6   4.83          57.4   4.80          60.2   4.89          54.9   4.80          56.3   4.90          52.0   4.83   0.60   56.1   4.83   0.94   43.3   4.95  14.68   37.1   4.98  17.10   25.4   4.71  10.27   30.6   4.89  10.07   15.7   4.68  19.47   27.7   5.12  18.50
Fe I  5624.54 3.410  -0.760   82.9   4.86          74.9   4.87   1.14                        66.6   4.95          64.1   4.89   1.58   66.9   4.94   0.81   46.9   4.81   4.00                        56.8   4.99          55.5   4.98   2.16   48.2   4.96   1.55   35.8   4.77   5.50                        48.3   4.98   3.36   52.2   5.06   1.82   38.1   4.95   2.55   43.0   4.94   1.90                                             21.6   4.97   6.04   27.7   5.11   6.03   21.7   4.98   8.27   22.7   5.06   5.78   19.9   4.96   5.29   24.0   5.09   3.13   15.3   4.89   3.84   19.6   5.06   4.30   11.2   4.79   4.66   14.7   4.86   6.06                                                                                                                              
Fe I  5658.82 3.390  -0.760  106.3   5.10          84.5   4.95                               70.3   4.97          66.2   4.89   1.06   70.5   4.96          45.0   4.76   3.92                        58.3   4.98          56.8   4.97   0.57   46.1   4.90   0.60   38.1   4.79   4.87                        49.5   4.97   1.72   50.2   5.00   1.05   38.2   4.93   2.96   43.8   4.93                                                    20.8   4.92  12.84   26.6   5.07   8.02   20.9   4.94   7.07   22.4   5.03   6.34   18.3   4.89   5.58   21.5   5.01   3.79   12.3   4.76   8.03   20.0   5.05   5.87   15.2   4.92   5.38   17.1   4.92   7.83                                                                                                                              
Fe I  5662.52 4.170  -0.410   35.9   4.93  20.04   31.9   4.94  17.32                        24.1   4.90  21.71   29.3   5.00  12.93   24.2   4.90  14.31   13.6   4.72   9.87                        19.9   4.93  26.69   19.2   4.92  16.34   19.1   4.98  15.87   14.9   4.86  15.84                        16.9   4.93  27.01   15.1   4.89  19.25   11.7   4.86  18.14   12.1   4.79  22.23                                                                  13.1   5.18  12.29   10.8   5.09  14.38                         4.5   4.70  10.13    5.2   4.79   7.87                         9.7   5.14   9.68                                                                                                                                                                        
Fe I  5762.99 4.210  -0.360   41.6   5.01  19.02   35.9   5.00  17.52                        32.2   5.05  20.50   23.7   4.88  13.49   30.2   5.02  14.38   18.7   4.88   9.53   20.3   4.92  22.80   26.6   5.08  24.17   26.1   5.08  17.02   14.6   4.84  14.97   16.0   4.89  14.90                        21.0   5.03  27.91   21.9   5.07  21.97   17.7   5.05  20.55   20.5   5.05  21.79                                             17.2   5.30  14.08   11.3   5.09  16.03   12.4   5.15  12.10    7.3   4.93   8.89    8.6   4.99  11.82   11.5   5.15  14.98    8.9   5.06  11.53    5.6   4.87   9.11                                                                                                                                                                        
Fe I  6219.28 2.200  -2.450                                                                                                                                 54.1   5.04          55.5   5.09          62.4   5.19          63.6   5.23                                                                                              51.6   5.23          34.9   5.13          40.9   5.10                                                    27.1   5.43          17.9   5.21          22.2   5.34          19.0   5.32          17.0   5.23          18.2   5.30                               10.3   5.11          15.3   5.34                                                                                                                                                          
Fe II 6238.39 3.890  -2.600                        19.9   5.42  31.52                                                                  10.3   5.12  28.34   12.5   5.23  24.19                        13.1   5.28  34.34   12.3   5.26  40.51                                                                                                             9.5   5.19  30.65                                                                                                                                  7.3   5.49  18.26                                                                                                                                                                                                                                                            
Fe I  6246.32 3.600  -0.770                        61.5   4.92   2.57                                             48.6   4.90   6.21   54.5   4.99   3.69   32.1   4.80   5.52   34.2   4.84   6.43   43.0   4.99   5.74   43.1   5.01   3.67   31.9   4.91   8.01   29.3   4.87   8.50                        33.0   4.94   4.83   33.5   4.97   5.96   23.8   4.89  10.78   32.4   4.97   3.36                                             23.4   5.20   7.56   22.4   5.18   7.39                        13.9   4.99   7.71   14.7   4.99   9.29   13.6   4.98   7.36                         8.3   4.81   5.70                         9.4   4.83   7.87                                                                                                                              
Fe II 6247.56 3.890  -2.300                        21.7   5.16  39.20                                             18.3   5.10  21.29   17.0   5.06  33.79   13.2   4.95  26.54   13.1   4.97  30.16   19.1   5.17  43.20   18.6   5.17  43.14   17.2   5.14  29.37   15.5   5.09  21.15                        14.2   5.08  41.02   11.4   4.99  41.87   11.2   4.97  34.58   12.3   5.03  45.44                                                                                                            10.7   5.38  23.23    5.0   5.03  11.34                                                                                       15.7   5.73  16.26                                                                                                                              
Fe I  6265.13 2.170  -2.540                        95.0   5.12                                                    69.2   5.06          74.7   5.14          48.4   5.02          50.4   5.07          57.9   5.18          56.8   5.19          46.5   5.16          34.9   4.99                               47.8   5.20          46.4   5.20          33.7   5.16          40.5   5.15                                                    10.5   4.99          20.0   5.32          10.1   4.99          12.7   5.17          10.9   5.06          13.4   5.20                               13.0   5.28          10.1   5.19                                                                                                                                                          
Fe I  6301.50 3.650  -0.710                                                                                       74.3   5.23          51.7   4.95   4.23   33.6   4.82   5.39   32.3   4.81   8.55                        38.0   4.93   6.83                        49.7   5.19   5.08                                             55.4   5.31   2.22   45.8   5.27   5.94   46.6   5.20   2.11                                                                  31.8   5.39   6.08                        30.5   5.42   5.60                                                                  25.4   5.39   6.51   30.4   5.51   6.10                                                                  20.6   5.63   5.51                                                               
Fe I  6335.33 2.200  -2.180                                                                                                                                 66.3   4.91          71.0   5.01          74.8   5.07          71.5   5.05                                                                                              63.7   5.12          47.3   5.04          54.7   5.03                                                    21.2   5.02          26.6   5.16          24.5   5.12          15.9   4.95          18.6   5.00          24.1   5.18                               17.4   5.10          12.8   4.98                                                                                                                                                          
Fe I  6336.82 3.680  -0.850                                                                                                                                 22.7   4.78   6.68   27.0   4.88   8.53   33.3   5.01   9.15   32.6   5.01   8.27                                                                                       29.8   5.07   7.87   18.0   4.91  11.43   22.2   4.93   8.46                                             19.1   5.26   8.67   16.0   5.17  12.85   13.8   5.10   9.77                         8.9   4.91   7.12   10.5   5.02   6.97                        12.0   5.15   2.87   11.2   5.14   5.92                                                                                                                                                   
Fe I  6400.00 3.600  -0.270                                                                                       88.8   4.89          80.0   4.80          63.2   4.72   2.04   61.2   4.74          75.7   4.93          74.2   4.93          58.1   4.80          58.1   4.80   2.93                        65.0   4.91          64.6   4.93          52.3   4.86   2.46   57.0   4.85                                                    38.7   5.01   5.45   37.9   5.00   1.90   26.0   4.77   7.80   24.5   4.79   7.17   26.8   4.81   7.09   35.2   5.02   3.31   25.2   4.84  10.76   22.9   4.82   6.52   21.7   4.81   7.06   31.1   4.96   7.33   14.3   4.84  19.94                        16.0   5.00   7.68                                                               
Fe I  6408.02 3.680  -0.990                        38.8   4.94   8.98                                             28.7   4.90   6.95                        19.8   4.85   6.50   23.2   4.94   9.68   27.1   5.04   9.28   23.7   4.98   6.81   18.2   4.91   8.38   13.8   4.79   8.59                        18.0   4.92   9.45   23.9   5.09  10.39   14.7   4.95  11.76   17.9   4.95  11.10                                                                   6.7   4.88   5.94    5.1   4.76   5.38    9.9   5.12   8.13    6.4   4.89   4.27   11.7   5.21   6.87                                              7.2   5.07   4.55                                                                                                                                                   
Fe I  6411.65 3.650  -0.590                        67.5   4.86   3.06                                             58.5   4.90   3.50   58.8   4.92   3.16   38.5   4.77   5.46   39.4   4.80   2.19   49.7   4.97   2.63   47.3   4.95   4.65   33.6   4.81   6.98   34.5   4.83   7.20                        42.5   4.97   6.05   44.4   5.02   6.95   34.3   4.96   7.52   38.5   4.95   6.12                                             25.2   5.11   7.26   26.4   5.14   7.73   23.9   5.10   8.29   19.0   5.02   7.28   14.3   4.84   8.46   20.2   5.06   6.70   12.6   4.85  10.35                        14.2   4.96   5.86                                                                                                                                                   
Fe I  6430.85 2.170  -1.950                                                                                                           108.9   4.94          85.6   4.85          97.5   5.08          93.0   5.02          91.6   5.03          75.4   4.94                                                                         82.4   5.10          67.9   5.04          75.0   5.04                                                    40.4   5.15          40.8   5.16          36.7   5.10          30.1   5.05          32.6   5.06          38.6   5.22          10.3   4.53   1.45   29.8   5.15          21.3   4.98          16.7   4.76   1.02                                                                                                                              
Fe II 6432.68 2.890  -3.570                                                                                                            15.6   5.05  25.36   13.8   5.03  18.77   17.9   5.18  18.23   13.0   5.03  22.18   14.5   5.10  28.66   10.4   4.97   7.65                                                                  16.2   5.24  26.65   11.7   5.10  22.16    9.7   5.00  28.85                                                                                                                                                       7.9   5.44  12.91                                                                                                                                                                                                                  
Fe II 6456.38 3.900  -2.050                                                                                                                                 20.6   4.93  26.86   20.9   4.96  29.25   23.9   5.04  43.01   24.2   5.06  44.79                                                                                       21.0   5.05  48.76   22.0   5.06  35.34   19.7   5.02  47.52                                                                   9.9   5.01  18.20    6.6   4.84  15.10    9.4   5.07  24.08                        10.6   5.14  23.46                        10.2   5.27  20.39                                                                                                                                                                        
Fe II 6516.08 2.890  -3.310                        32.9   5.13  29.58                                             27.6   5.08  20.33   24.6   5.02  24.71   21.0   4.97  20.27   23.4   5.05  20.03   24.6   5.09  26.08   22.9   5.07  29.58   18.5   4.99  22.05   25.0   5.14  17.24                        19.4   5.05  31.26   21.0   5.11  31.05   22.1   5.15  21.53   20.1   5.09  29.44                                                                   9.1   5.13  12.41    9.3   5.16   5.32    5.9   5.02   7.72    5.9   5.03  12.75                                                                                                                                                                                                                                       
Co I  3894.08 1.048   0.120  226.5   3.20   1.46  202.5   2.90   2.62  214.7   3.48   2.81  150.8   2.47   3.79  180.4   2.91   2.81  140.8   2.23   4.52  129.6   2.18   4.18  122.7   2.27   6.34  168.7   3.10   3.81  126.0   2.33   4.65  143.5   2.82   4.77  139.9   2.67   5.34  115.8   2.39   6.41  145.4   2.95   5.61                                                                 120.8   2.80   5.59  106.5   2.71   6.74  107.6   3.13   3.32                                            120.6   3.58   1.70   90.0   2.80   0.30   97.5   3.05   4.22                       116.3   3.62   3.00   73.4   2.66   2.18                        65.7   2.95   3.80                        24.9   2.37  13.35   58.9   3.09   1.95                                          
Co I  3995.31 0.922  -0.180  119.7   1.52   2.18  115.4   1.61   3.30  135.5   2.22   2.74  109.6   1.91   4.61  131.0   2.24   4.38  118.1   2.03   4.69   99.5   1.86   5.24   94.7   1.94   6.94  108.2   2.18   5.91  103.3   2.11   5.46   98.4   2.17   6.46   98.1   2.12   6.80   87.9   2.07   7.85   95.7   2.18   6.33  101.5   2.33   6.09   91.1   2.24   8.90   88.5   2.13   7.84   90.5   2.44   8.01   81.7   2.49  10.18   75.1   2.69   8.32   73.4   2.65  11.86   72.6   2.64   7.18   65.5   2.61   9.27   69.3   2.63   8.17   67.8   2.67   7.41                        54.5   2.55   6.39   64.2   2.72   9.46   62.6   2.60  11.00   37.6   2.66  27.11   46.5   3.04  20.67   32.1   2.71  26.72   35.0   2.87  12.36                                          
Co I  4020.90 0.431  -2.090  127.2   2.67   2.27  114.7   2.68   3.46  107.5   2.72   3.43   89.9   2.67   5.30   96.9   2.74   6.88   87.0   2.63   6.43   74.5   2.72   6.59   66.4   2.66   7.96   75.3   2.80   6.64   72.7   2.80   7.45   60.6   2.78   8.46   57.4   2.75   8.07   51.0   2.72   9.77   60.7   2.80   7.69   59.8   2.83  11.50   46.6   2.86  10.83   54.0   2.79   9.49   48.3   2.98  13.01   23.5   2.83  21.63   22.6   3.01  17.00   22.2   3.01  20.84   15.8   2.85  21.25   25.8   3.19  10.37   16.9   2.92  15.71   25.1   3.18  10.10                        21.2   3.22   6.09                                                                                                                                                                        
Co I  4110.53 1.048  -1.230  126.8   2.60   2.58                       110.2   2.66   3.82                        92.2   2.58   9.47                                             67.5   2.56   8.95   76.5   2.68   7.61   77.7   2.72   8.86   62.0   2.66   9.66   61.0   2.66   9.09   55.0   2.63  11.19                        63.9   2.74  13.69   46.4   2.70  11.78   55.2   2.66  10.61   46.1   2.78  15.46   25.0   2.69  26.46   35.5   3.06   8.77   24.0   2.85  23.84   20.1   2.78  28.68   17.5   2.78  11.10   20.3   2.81  14.09   26.7   3.00  12.45                                                                                                                                                                                                                  
Co I  4118.77 1.048  -0.480  164.4   2.52   2.17  152.8   2.49   3.23  165.8   2.93   2.85  145.8   2.78   4.25  147.4   2.73   5.32  141.1   2.66   5.14  107.4   2.32   6.08  107.1   2.45   7.70  117.5   2.60   6.86  122.6   2.70   5.83  101.9   2.52   8.29  104.7   2.54   8.70   94.6   2.49   9.68  108.2   2.66   7.34  109.3   2.70   8.46   87.5   2.52  11.22   96.6   2.56  10.80   82.0   2.58  14.77                        62.8   2.77  21.74   69.0   2.87  21.16   63.9   2.80  24.96   53.6   2.73  11.47   50.3   2.64  23.54   58.7   2.82  11.67                        46.9   2.76   6.72   36.6   2.61  24.10   56.0   2.83  19.15   28.3   2.87  34.07                                             20.3   2.94  26.62                        13.6   3.19  24.66
Co I  4121.32 0.922  -0.330  145.1   1.90   2.13  153.9   2.20   3.03  142.6   2.26   3.04  128.5   2.21   4.56  136.9   2.29   5.31  131.3   2.22   4.61  111.5   2.08   5.49  113.3   2.26   6.30  118.2   2.33   5.78  117.0   2.34   5.49  104.0   2.26   7.29   99.2   2.16   7.66  102.8   2.34   8.82  107.1   2.37   6.98  106.5   2.38   8.47   95.7   2.34   9.65  102.1   2.37   8.27   97.3   2.55  13.08   81.8   2.52  17.33   74.3   2.67  16.94   74.0   2.66  18.24   76.4   2.72  13.27   73.0   2.77   9.96   68.0   2.62  17.82   75.3   2.81   9.33                        58.8   2.67   6.55   66.1   2.80  17.79   62.7   2.64  20.55   35.9   2.73  32.40   28.1   2.75  30.91   28.9   2.75  22.26   29.3   2.88  24.76   10.3   2.57  17.37   21.8   3.17  23.56
Co I  5483.35 1.709  -1.500   47.7   2.70   2.95   30.7   2.61   4.35                        24.0   2.68   7.02                        24.0   2.68   8.70   10.4   2.51   8.48   12.7   2.59  10.59   16.5   2.74   8.44   13.7   2.67  10.16                                                                  11.3   2.70   9.27    8.4   2.60  13.53    8.1   2.76  12.21    7.2   2.56  11.43                                                                                                                                                                                                                                                                                                                                                                                          
Ni I  3775.57 0.420  -1.410  175.3   3.09                                                                                                                  135.9   3.08         133.1   3.34                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
Ni I  3783.53 0.420  -1.400  184.6   3.28                                                                                                                  142.6   3.20         137.8   3.44                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
Ni I  3807.14 0.420  -1.230  191.1   3.23         197.7   3.50         176.2   3.49         161.6   3.38         162.5   3.27         167.7   3.41         145.9   3.07         142.6   3.36         142.8   3.30         139.9   3.28         128.5   3.21         142.2   3.43         121.4   3.20         129.0   3.34                                                                        125.7   3.70         105.3   3.39                                                                                                                                                                                                                                                                                                                                                       
Ni I  3831.69 0.420  -2.250  177.0   3.88         187.9   4.22         163.4   4.14         146.9   4.01         146.4   3.90         128.7   3.59         117.8   3.53         113.2   3.69         141.3   4.23         117.0   3.76         102.2   3.62         110.1   3.73         100.1   3.70         107.0   3.81                                                                         97.6   4.00          87.8   3.99                                                                                                                                                                                                                                                                                                                                                       
Ni I  3858.30 0.420  -0.960  219.4   3.31         209.6   3.31         186.9   3.30         172.9   3.24         198.1   3.56         158.3   2.87         159.2   3.03         147.5   3.14         151.7   3.16         154.6   3.26         140.9   3.17         149.9   3.27         119.7   2.85         136.5   3.19                                                                        115.3   3.13         122.5   3.51                                                                                              99.7   3.53                                                                                                                                                                                                                                              
Ni I  4331.64 1.680  -2.270   62.4   3.70          56.0   3.74   3.82   55.6   3.81          45.0   3.79          52.0   3.87          52.3   3.89          30.5   3.74          32.5   3.79          37.2   3.89          35.0   3.87          32.2   3.93   1.57   20.2   3.69   0.59   18.8   3.68          28.6   3.87          33.6   4.00          19.9   3.87          21.6   3.78          15.5   3.81          17.8   4.10  11.63                        21.6   4.37  10.68                                                                                                                                                                                                                                                                                                      
Ni I  4401.54 3.190   0.060                        97.1   3.98   5.95   92.1   4.04          81.2   3.94          73.1   3.78   2.91   72.9   3.79   1.29   53.5   3.62   5.57   55.5   3.69  12.72   66.8   3.86   7.46   66.1   3.87   2.09   54.0   3.76  16.66   39.7   3.55  20.88   47.3   3.71  13.65   57.9   3.85  10.67   62.5   3.93  10.24   43.5   3.74  15.77   48.1   3.74  11.50   46.4   3.86  18.45   30.8   3.74  22.47   25.9   3.77  21.36   45.2   4.15  14.76   30.2   3.87  21.82   25.9   3.83  20.33                        28.2   3.89  13.96                        28.0   3.97  19.13   24.0   3.89  20.35   28.7   3.93  26.75   10.8   3.73  30.40                                                                                       13.5   4.30  13.14
Ni I  4470.48 3.400  -0.300   31.0   3.56  21.43   29.2   3.61  16.87   28.4   3.63  19.50   25.6   3.66  21.13                        24.0   3.62  18.05   13.5   3.45  23.69   16.5   3.56  26.26   18.6   3.63  17.83   19.5   3.67  20.91   18.0   3.70  19.11                        17.2   3.71  26.10   18.1   3.71  24.14   20.5   3.79  16.47   12.9   3.67  25.85   15.6   3.67  18.63   19.4   3.92  18.51                                             11.7   3.93  13.23    9.4   3.83  14.03                                              8.0   3.81  11.61                                                                                                                                                                                                                  
Ni I  4604.99 3.480  -0.240   28.5   3.56  23.70   25.1   3.56  15.98   26.2   3.62  21.43   22.9   3.63  22.62   24.1   3.65  18.93   23.4   3.64  20.18   15.2   3.55  27.58   15.9   3.57  26.37   19.3   3.68  25.82   19.5   3.70  23.93   16.3   3.67  19.47   11.0   3.49  22.64   13.0   3.60  21.41   16.3   3.68  22.68   16.4   3.71  20.46   14.0   3.73  27.02   12.3   3.58  22.79   18.6   3.92  19.58    9.7   3.74  15.05                         8.1   3.77  17.32    7.1   3.72  15.04                         7.6   3.77  14.65    8.9   3.87  14.18                         6.3   3.79  10.48                                                                  10.1   4.36  12.04                                                                                    
Ni I  4648.65 3.420  -0.090   38.5   3.50  19.42   34.6   3.51  16.77   39.5   3.63  19.92   35.1   3.64  19.75   34.2   3.62  19.79   33.7   3.62  17.57   22.5   3.52  24.45   22.8   3.53  24.43   27.6   3.65  22.92   28.8   3.68  20.56   23.5   3.64  20.37   23.7   3.65  30.62   19.3   3.57  23.92   25.3   3.69  23.33   26.9   3.74  21.94   20.7   3.70  29.38   21.3   3.64  21.68   21.8   3.78  25.44   16.0   3.77  23.62   12.1   3.74  21.02   13.2   3.79  18.31   12.6   3.78  17.88    9.0   3.66  15.86    8.6   3.61  17.14   10.0   3.71  14.61                        10.1   3.79  14.04                                                                                                                                                       9.3   4.45  24.93
Ni I  4686.21 3.590  -0.590    8.9   3.46  24.93    9.8   3.58  18.23    7.2   3.46  18.29    7.6   3.57  26.52    7.0   3.53  15.86    9.0   3.65  25.23    5.3   3.53  25.66    6.1   3.59  21.31    8.0   3.73  26.19    8.0   3.74  23.92    6.0   3.67  12.80                                              6.6   3.73  20.49                         3.7   3.59  17.91    5.2   3.65  13.60                                                                                                                                                                                                                                                                                                                                                                                          
Ni I  4714.42 3.380   0.250   84.7   3.73          62.4   3.51  14.22   61.5   3.57          56.8   3.59  15.63   55.6   3.55  12.48   57.9   3.59   9.00   43.8   3.50  14.98   45.0   3.55  23.88   50.9   3.64  15.80   50.7   3.65  13.77                        40.8   3.58  26.99   36.6   3.54  25.13   43.7   3.64  19.19   48.7   3.73  20.43   36.4   3.63  26.60   42.5   3.66  16.97   35.9   3.68  23.55   27.9   3.68  26.02   35.7   3.96  27.42   27.9   3.81  18.73   24.3   3.74  24.80   15.7   3.55  22.37   21.9   3.70  27.79   19.1   3.66  19.02   23.4   3.80  19.76   18.2   3.71  28.44   15.1   3.63  19.87   14.5   3.55  27.70   11.1   3.72  21.91                         9.0   3.71  23.69    9.8   3.82  32.98                                          
Ni I  4756.52 3.480  -0.270   24.9   3.50  18.00   22.3   3.52  17.19   22.4   3.55  19.78   22.3   3.63  23.93   18.2   3.52  20.09   22.9   3.65  19.94   14.1   3.53  22.03   14.9   3.56  27.64   19.3   3.70  24.14   18.4   3.69  22.39    9.6   3.44  20.31   15.9   3.69  30.83   11.7   3.57  22.45   17.1   3.73  24.09   17.5   3.76  25.05   12.1   3.68  27.56   15.5   3.72  22.17   14.2   3.80  23.39    8.6   3.71  20.73                                                                                        8.2   3.83  13.96                        13.7   4.14  24.51                                                                                                                                                                                             
Ni I  4786.54 3.420  -0.180   48.7   3.73  14.07                        43.4   3.78  14.46                        37.5   3.75  16.98   41.0   3.82  14.51   28.2   3.72  23.03   25.1   3.67  24.75                        32.8   3.84  17.30                                             26.2   3.82  26.09   27.1   3.81  22.70   23.8   3.76  23.68   18.1   3.72  30.49   24.0   3.78  22.04   24.7   3.93  26.02                                                                                                            12.3   3.87  23.17   12.0   3.89  16.11   12.7   3.95  15.50                                                                   8.9   4.08  25.47                                                                                                         
Ni I  4831.18 3.600  -0.320   18.1   3.54  27.14   17.7   3.60  15.97   16.8   3.60  26.30   16.2   3.67  22.08   15.7   3.64  13.75   16.3   3.67  17.12   11.1   3.60  32.25   11.2   3.61  35.37   13.4   3.71  22.17   16.0   3.81  24.39   12.0   3.73  16.97                        12.6   3.79  25.01   12.2   3.75  27.66   12.5   3.78  18.15    8.7   3.71  24.99    9.9   3.68  24.25   10.4   3.84  22.32    6.3   3.74  14.94                                              5.5   3.80  14.51    7.9   4.01  15.46                                                                                                                                                                                                                                                            
Ni I  4866.27 3.540  -0.220   24.7   3.52  21.82   23.6   3.57  16.45   24.4   3.62   6.42   22.7   3.66  22.61   24.2   3.69  22.84   20.9   3.62  18.90   12.4   3.48  28.22   14.8   3.57  24.20   17.2   3.66  22.96   19.4   3.73  24.04   17.9   3.76  21.33   11.3   3.54  25.57                        14.6   3.66  25.56   17.3   3.77  19.90    9.5   3.58  28.92   11.2   3.57  18.45   14.9   3.84  18.66                        11.2   3.95  11.84                                                                                        6.7   3.77   8.67                                                                                                                                                                                                                  
Ni I  4873.44 3.700  -0.380   12.0   3.52  33.28                        11.2   3.59  25.30    9.3   3.58  27.64   10.2   3.62  20.31   12.4   3.72  23.18    8.9   3.68  31.34    9.1   3.69  24.36    9.6   3.73  28.54    7.5   3.62  23.43                                                                   9.6   3.81  23.90                         6.1   3.72  24.37                                                                                                                                                                                                                                                                                                                                                                                                               
Ni I  4980.17 3.600   0.070                                             33.5   3.58  22.50                        30.1   3.59  20.70   33.9   3.67  21.32   24.0   3.59  26.40                        29.2   3.72  26.21   29.0   3.72  23.78   20.1   3.59  23.30                        16.8   3.53  26.78                        26.1   3.76  25.38                        20.3   3.64  23.58   17.4   3.69  30.02    9.1   3.52  21.17                        12.2   3.77  18.57                        10.1   3.73  18.93   11.7   3.78  19.69   13.6   3.88  18.26                                                                                                                                                                                                                  
Ni I  4998.22 3.600  -0.700    7.8   3.51  27.27                         7.6   3.59  17.12    5.6   3.54  26.52                         6.0   3.57  21.16    3.7   3.48  24.15                         4.5   3.58  23.45    3.7   3.50  11.04                                                                   4.7   3.67  21.10                                              3.5   3.58  10.25                                                                                                                                                                                                                                                                                                                                                                                          
Ni I  5017.58 3.540  -0.030   35.2   3.51  21.27   30.9   3.52  17.99   30.3   3.54  21.69   28.0   3.58  22.15   26.7   3.54  19.89   28.8   3.60  19.85   18.7   3.49  26.14   19.8   3.52  27.68   23.6   3.62  26.03   24.9   3.67  23.55   17.3   3.54  22.75   14.8   3.47  32.40   17.5   3.58  24.45   21.1   3.65  25.51   19.9   3.64  23.76   15.0   3.60  31.11   18.2   3.61  25.59   13.4   3.59  24.63   11.6   3.66  25.27   14.3   3.88  24.06    9.6   3.68  15.08   10.8   3.75  22.50    7.4   3.61  15.84    6.5   3.53  15.83   10.1   3.77  15.33    8.1   3.70  11.34    7.5   3.70  11.26    8.7   3.79  16.90                                                                                                                                                   
Ni I  5035.36 3.630   0.290   48.1   3.51  12.78   43.6   3.51  17.05   44.7   3.58  19.38   40.0   3.59  19.01   37.8   3.54  20.73   40.8   3.59  19.29   28.5   3.49  25.22   29.3   3.52  27.90   35.2   3.64  24.83   34.6   3.64  22.58   29.0   3.60  23.22   28.3   3.60  33.65   24.0   3.53  27.81   29.6   3.63  22.61   36.5   3.77  24.05   26.8   3.68  30.88   29.0   3.65  24.07   23.9   3.67  26.40   16.8   3.62  28.00   12.7   3.59  25.79   17.0   3.74  20.16   14.2   3.66  23.66   13.2   3.67  20.97   14.7   3.70  24.22   13.7   3.69  19.34   15.6   3.79  13.89   11.8   3.69  26.68    7.9   3.52  16.69                                                                                       10.3   4.03  31.25                                          
Ni I  5080.53 3.650   0.320   53.6   3.58  14.59                        48.0   3.62  21.15                        46.0   3.65  19.13                                             31.7   3.56  28.00   38.9   3.69  20.25   38.3   3.70  18.64   31.0   3.63  23.24   34.1   3.69  32.95   26.0   3.57  29.38                        37.8   3.79  26.18   28.3   3.70  30.88   29.9   3.66  20.99   26.9   3.73  30.02   20.4   3.71  27.77   24.3   3.93  12.11   19.6   3.81  19.89   15.3   3.69  24.92                        16.4   3.75  29.55   16.5   3.78  19.49   14.8   3.76  18.36   12.1   3.69  22.56   11.8   3.70  17.08                                                                                                          <  2.0 < 3.39                            
Ni I  5099.32 3.650  -0.450   21.4   3.80  28.77                                                                  11.6   3.67  23.98                                                                  12.3   3.84  28.36   10.3   3.77  22.66    9.3   3.79  20.89    7.5   3.70  28.92                                             11.6   3.92  20.70                         8.6   3.79  21.70    7.5   3.85  20.05                         7.7   4.11  13.38                                                                   3.7   3.81   9.51                                                                                                                                                                                                                                       
Ni I  5137.07 1.680  -1.940  114.8   3.88         101.0   3.84          91.3   3.85          77.8   3.81          77.7   3.78          79.4   3.82          54.1   3.69          55.5   3.74          63.7   3.86          62.1   3.86          47.4   3.77          43.5   3.72          33.7   3.61          51.0   3.84          55.5   3.94          36.4   3.80          43.9   3.80          37.6   3.91          25.5   3.90  12.87   18.1   3.88  17.92   23.0   4.02  11.39   19.8   3.95  13.02   18.0   3.96  11.77   19.7   3.98   4.14   17.7   3.96   2.66                        14.7   3.97   9.83   17.5   4.10   9.33                                                                                                                                                   
Ni I  5476.90 1.820  -0.780  145.3   3.24         147.0   3.40                              126.4   3.49         122.0   3.37         129.2   3.49         107.1   3.32         104.2   3.42         112.9   3.54         112.1   3.56          98.2   3.47          88.4   3.31                               98.6   3.54         101.8   3.61          88.4   3.51          93.3   3.53                                                    65.8   3.79   0.93   64.5   3.77   3.01   65.2   3.79          57.7   3.76   7.14   58.6   3.72          57.9   3.76          56.3   3.74   8.28   52.0   3.78   1.66   47.1   3.69  10.40   55.8   3.76  17.93   34.7   3.82  45.77   29.0   3.86  20.21   23.5   3.71  41.00                                                               
Ni I  5587.86 1.930  -2.390   43.3   3.77          37.5   3.81   6.06                        27.1   3.81          27.4   3.81          25.2   3.78          13.3   3.65          15.0   3.71          19.6   3.86          16.8   3.81          24.2   4.09   2.57    7.6   3.55   1.91                        12.4   3.77          15.3   3.90           7.1   3.70   3.80    9.8   3.71                                                     8.4   4.20   6.47                                                                                                                                                                                                                                                                                                                           
Ni I  5754.66 1.930  -2.220   72.1   3.93          53.7   3.84   4.73                        40.2   3.85          48.1   3.95          39.8   3.85          20.8   3.69          22.3   3.73          29.1   3.89          27.8   3.88          18.8   3.78   2.91   17.8   3.77   0.12                        22.2   3.88          22.3   3.91          14.1   3.84   0.41   17.7   3.82                                                     6.9   3.93   9.50                                                                                                                                                                                                                                                                                                                           
Ni I  5892.87 1.980  -2.220                        47.5   3.82   5.05                                             28.7   3.70          41.2   3.92                                                                         24.0   3.86          10.9   3.57   2.03   12.8   3.66   1.17                        22.3   3.94          18.6   3.87          13.3   3.86   0.39   17.0   3.85                                                                          6.1   3.93   9.63                                                                                                                                                                                                                                                                                                      
Ni I  6108.12 1.680  -2.600                                                                                                            36.8   3.83          21.5   3.74          22.9   3.78          26.5   3.88          29.0   3.95          15.3   3.73           6.2   3.33                                                    24.2   4.01          12.6   3.85          18.2   3.89                                                                          7.6   4.07   7.57   10.4   4.23   6.28                                                                                                                                                                                                                                                                                 
Ni I  6191.17 1.680  -2.470                        66.5   3.86   0.38                                             50.5   3.87          51.6   3.90          26.4   3.72          29.5   3.78          39.5   3.97          39.6   3.99          27.5   3.90          21.8   3.79                               28.8   3.94          26.4   3.92          19.1   3.92          23.7   3.89                                                                          8.8   4.00   8.14                                              6.1   3.88   1.98                                                                                                                                                                                                                                       
Ni I  6643.63 1.680  -2.220                        83.1   3.74                                                    77.2   3.90          71.4   3.85          42.8   3.70          46.2   3.77          54.9   3.90          52.2   3.89          38.6   3.81          31.7   3.71                               37.5   3.81          44.6   3.95          26.7   3.82          33.4   3.81                                                    16.1   4.02  12.01   15.1   4.00   9.41   15.1   4.01   9.29   14.8   4.07   8.86   12.4   3.95   4.13   16.8   4.14   0.68                         7.6   3.86   6.45                                                                                                                                                                        
Ni I  6767.77 1.820  -2.140                        73.8   3.74                                                    59.4   3.79          59.6   3.81          36.3   3.70          37.0   3.72          45.7   3.87          44.6   3.88          26.2   3.68   0.33   25.4   3.68                               32.0   3.81          40.5   3.98          22.4   3.80          31.5   3.86                                                    13.9   4.02   6.42   15.2   4.07  10.37   15.3   4.09   8.72                         7.7   3.79   1.61   12.5   4.06   2.48                         8.7   3.99   4.24                                                                                                                                                                        
Ni I  7714.31 1.930  -2.000                                                                                                                                 39.4   3.68          45.2   3.78          50.7   3.87          53.4   3.93                                                                                              40.5   3.91          24.9   3.80          30.2   3.77                                                                                              12.3   3.91  11.27                                                                                                                                                                                                                                                                                 
Ni I  7788.93 1.950  -2.180                                                                                                            54.5   3.88          28.8   3.71          26.3   3.67          37.3   3.88          37.4   3.91          25.7   3.81   1.13                                                                  31.3   3.96          17.8   3.83          23.6   3.84                                                                                               9.5   3.99   9.17                         6.6   3.85   5.12    7.7   3.96   2.88                                                                                                                                                                                                                  
Zn I  4722.15 4.030  -0.370   25.0   2.10  86.69   29.4   2.20  85.33   26.0   2.15  85.00   26.5   2.19  85.45   25.1   2.16  82.31   28.3   2.23  83.85   21.9   2.13  79.06   21.3   2.14  81.67   25.1   2.23  81.70   23.4   2.21  78.46   19.0   2.13  72.45   24.5   2.27  75.61   18.2   2.14  69.96   24.0   2.28  79.18   23.1   2.28  68.75   22.1   2.30  72.57   18.4   2.17  74.69   19.2   2.30  66.70   16.0   2.31  60.55                        14.3   2.42  51.25   14.4   2.44  39.54   16.9   2.58  16.06   11.3   2.36  50.10   13.6   2.48  48.84                         7.6   2.30  25.00                                                                                                                                                                        
Zn I  4810.53 4.080  -0.150   30.7   2.06  86.77   33.5   2.11  83.53   35.8   2.18  30.35   32.4   2.15  84.05   30.6   2.11  82.51   33.9   2.17  82.87   28.6   2.11  78.39   28.2   2.13  81.60   31.1   2.19  81.62   31.7   2.21  78.77   25.5   2.12  74.95   25.4   2.12  76.31   23.9   2.12  70.92   28.9   2.22  80.12   32.0   2.30  73.54   29.1   2.28  72.87   25.6   2.18  75.82   23.9   2.25  66.05   20.9   2.27  65.15   15.8   2.30  47.54   15.5   2.29  55.61   11.2   2.14  37.13    9.7   2.13  20.98   13.5   2.28  50.43   13.7   2.31  49.17 < 14.0 < 2.37                                8.8   2.21  30.76   13.1   2.37  37.26    8.8   2.43  28.30 < 10.8 < 2.61        <  7.9 < 2.46        <  8.0 < 2.52        <  4.5 < 2.39        <  4.8 < 2.55       
Sr II 4077.71 0.000   0.150  263.6   0.04  30.72                       297.1   0.43  50.19                       265.4   0.31  41.93                                            197.9  -0.01  36.94  219.6   0.18  46.15  218.8   0.20  37.31  184.1  -0.09  24.88  194.8  -0.03  27.05  188.2   0.08  30.74                       196.4   0.17  30.76  197.4   0.20  30.50  169.7  -0.10  18.75  176.7   0.22  28.91  176.1   0.35  21.75  141.0   0.34  22.95  126.3   0.09  21.29  130.6   0.17  18.71  125.0   0.23  20.82  132.5   0.28  21.38  129.7   0.32  21.07                       116.2   0.27  19.36  113.6   0.12  10.42  120.2   0.19  11.70   99.4   0.26  13.16   92.5   0.46  13.46   93.3   0.38   8.55   88.4   0.21   4.12   57.4  -0.04   5.51   67.8   0.04   8.12
Sr II 4215.52 0.000  -0.170  243.8   0.14   9.73  278.0   0.49  51.94  263.7   0.54  42.38  231.2   0.39  49.51  234.0   0.36  31.95  237.3   0.40  50.66  208.3   0.12  25.27  193.4   0.21  36.04  212.5   0.38  38.69  205.6   0.34  28.18  179.6   0.11  25.84  190.6   0.17  24.27  174.0   0.16  23.28  184.9   0.29  47.59  191.9   0.39  29.99  184.5   0.28  21.77  175.3   0.24  18.31  170.5   0.41  25.14  166.3   0.47  16.56  128.2   0.40  17.14  120.9   0.25  20.87  126.3   0.36  14.72  120.9   0.43  19.50  123.5   0.40  16.94  121.9   0.46  18.90                       108.6   0.41  16.41  105.0   0.22  16.55  105.2   0.18   9.59   84.3   0.19  16.52   94.9   0.79  13.66   80.2   0.34  11.83   83.6   0.38   8.73   56.7   0.23   7.03   75.6   0.50   6.24
Sr I  4607.33 0.000   0.280   18.1  -0.01  54.53   16.2   0.08  49.63   14.0   0.06  37.50   11.2   0.10  57.76   11.0   0.08  45.36   12.4   0.16  56.08    8.3   0.17  66.82    5.9   0.01  64.95    8.5   0.20  65.43    8.3   0.20  53.09    4.2  -0.01  17.77    5.4   0.12  29.30 <  3.7 <-0.02           6.7   0.21  57.85 <  7.4 < 0.29           3.3   0.08  39.54    3.5  -0.03  30.23    6.0   0.40  25.90 <  5.6 < 0.58        <  8.7 < 0.92        <  6.4 < 0.78        <  4.1 < 0.59        <  6.0 < 0.82        <  5.2 < 0.72        <  3.9 < 0.63                             <  6.3 < 0.94        <  5.5 < 0.91        <  7.5 < 0.97        <  9.2 < 1.48        <  5.0 < 1.32        < 10.2 < 1.65        <  8.2 < 1.64        <  8.9 < 1.88        <  7.8 < 2.00       
Y  II 3950.36 0.100  -0.490                        75.7  -1.00  12.59   73.7  -0.91  13.34                        70.6  -0.91  12.73   74.4  -0.84  15.98                                                                  88.7  -0.37          67.1  -0.66   9.38   67.1  -0.68   7.09   72.1  -0.48   3.82   60.0  -0.70  14.66   67.9  -0.55   3.63   63.0  -0.57   6.51   56.9  -0.69   7.68   53.7  -0.53  10.89   53.8  -0.37  12.84   44.2  -0.14  26.34   39.9  -0.22  13.93   39.2  -0.21  17.31   26.9  -0.35  17.56   29.0  -0.32  16.99   33.5  -0.19  11.44                        24.8  -0.17  22.77   23.5  -0.18  32.63                                                                                     < 11.1 < 0.02                                                 
Y  II 4398.01 0.130  -1.000   78.7  -0.55   0.35   80.8  -0.46  12.45   82.0  -0.32  13.18   66.2  -0.47  20.02   75.2  -0.37  14.32   72.5  -0.40  16.49   55.4  -0.53  16.40   50.0  -0.55  14.77   59.5  -0.40  18.22   55.3  -0.44  13.50   50.8  -0.42  20.09   50.6  -0.43  16.05   49.2  -0.37  17.18   45.5  -0.45  18.03   50.3  -0.35  15.57   44.8  -0.35  13.03   39.5  -0.49  14.75   35.7  -0.34  17.83   28.2  -0.32  16.59                        25.7  -0.02  17.85    9.5  -0.51  16.44                        25.6   0.09  12.31   14.6  -0.17  15.30                                                                                                                                                                                                                  
Y  II 4854.87 0.990  -0.380   44.2  -0.52  36.14   47.4  -0.43  15.13   45.7  -0.40  13.68   35.7  -0.49  38.33   39.8  -0.43  18.52   40.1  -0.42  23.95   33.7  -0.43  33.03   28.7  -0.49  32.81   33.9  -0.38  32.04   32.1  -0.39  31.99   28.2  -0.40  31.98   21.6  -0.54  30.77   27.1  -0.36  31.13   25.9  -0.40  34.63   30.6  -0.28  29.36   25.3  -0.32  29.12   23.5  -0.41  31.58   18.7  -0.35  24.90   24.1  -0.08  19.98                                                                                                                                                                                                                                                                                                                                                
Y  II 4883.68 1.080   0.070   60.0  -0.64  29.30   64.2  -0.54  14.55   63.1  -0.48  14.35   53.6  -0.55  38.32   53.3  -0.57  18.94   56.3  -0.52  23.16   49.3  -0.53  28.81   40.7  -0.62  31.67   48.8  -0.49  35.51   46.7  -0.49  31.32   39.1  -0.55  32.73   41.3  -0.51  30.61   40.3  -0.47  34.44   40.2  -0.48  33.77   37.7  -0.50  30.61   39.3  -0.41  27.62   35.9  -0.51  28.75   30.3  -0.43  30.42   27.2  -0.36  20.21   20.7  -0.20  32.07   11.7  -0.49  19.22   15.5  -0.33  30.75   10.6  -0.43  27.53   12.8  -0.34  24.30   12.5  -0.32  23.73   13.1  -0.22  26.52   11.6  -0.17  10.77                      < 10.1 <-0.27                             <  4.5 <-0.17        <  3.3 <-0.30                             <  7.9 < 0.34        <  8.1 < 0.48       
Y  II 4900.11 1.030  -0.090   60.8  -0.54  32.18                        61.1  -0.42  18.87   56.1  -0.42  31.78   57.8  -0.41  18.37   54.3  -0.46  23.12   50.3  -0.42  27.62   37.8  -0.57  31.66   47.4  -0.41  30.76   47.4  -0.39  29.76   37.8  -0.47  29.07   43.6  -0.38  30.06   38.7  -0.40  33.41   38.5  -0.41  33.59   38.6  -0.39  30.29   36.7  -0.36  28.02   31.7  -0.49  29.44   32.8  -0.28  27.83   24.3  -0.32  20.33                                                                  10.2  -0.34  21.11   11.4  -0.29  24.09   13.5  -0.18  15.79                        10.9  -0.10  31.17                                                                                                                                                                        
Y  II 5087.42 1.080  -0.170   43.0  -0.65  36.21                        43.2  -0.55  19.39                        40.1  -0.54  19.14                                             25.8  -0.67  33.81   32.1  -0.53  34.21   30.5  -0.53  33.24   26.9  -0.55  35.59   24.9  -0.58  32.06   22.5  -0.58  34.71                        26.3  -0.49  31.03   23.0  -0.49  25.87   20.8  -0.59  28.33   19.7  -0.45  31.71   10.9  -0.61  20.00   13.2  -0.21  16.22    8.8  -0.40  16.13    8.5  -0.40  19.56    8.2  -0.32  22.85    6.1  -0.47  15.54    3.8  -0.66   9.45                                                                                                                                                                                                                  
Y  II 5200.41 0.990  -0.570   36.7  -0.48  37.37   39.0  -0.39  15.11   32.5  -0.46  20.14   29.0  -0.45  38.33   32.6  -0.39  18.74   31.0  -0.41  23.95   23.2  -0.47  36.21   18.1  -0.57  33.88   23.9  -0.41  34.17   23.7  -0.39  30.90   19.1  -0.45  29.54   21.2  -0.39  32.46   20.0  -0.36  31.62   19.0  -0.40  36.63   16.1  -0.46  29.34   13.4  -0.48  28.11   12.6  -0.56  27.92   12.4  -0.39  23.49    6.1  -0.59  14.57                                                                                                             5.2  -0.22  12.94                                                                                                                                                                                                                  
Y  II 5205.73 1.030  -0.340   51.1  -0.45  31.77   55.3  -0.34  14.70                        40.6  -0.43  37.25   53.8  -0.25  14.96   41.8  -0.41  22.28   34.7  -0.43  34.05   25.3  -0.58  32.78   34.1  -0.40  34.21   33.9  -0.38  33.02                        22.8  -0.53  26.53                        23.9  -0.46  35.52   23.3  -0.45  29.30   22.1  -0.41  27.00   23.8  -0.42  32.95                                                                                        7.9  -0.33  17.85                         9.1  -0.18   8.49    5.0  -0.42  14.92    9.3  -0.05  10.09                                                                <  2.1 <-0.27                                                                                                                
Zr II 4208.98 0.710  -0.510   69.4   0.12  62.05   76.5   0.26  68.68   69.0   0.25  63.68   68.4   0.31  68.86   65.7   0.25  66.63   65.1   0.25  69.55   55.4   0.20  66.10   48.0   0.14  72.76   58.0   0.30  71.99   56.3   0.30  64.75   51.0   0.29  65.77   52.3   0.31  67.06   51.9   0.38  65.24   47.2   0.29  69.64   46.8   0.31  64.30   48.3   0.39  66.55   40.2   0.22  67.87   37.5   0.37  61.86   37.0   0.51  62.14   20.9   0.50  37.60   18.8   0.45  49.56   20.6   0.52  48.36   18.4   0.56  30.92   18.9   0.56  46.39   16.7   0.53  43.94                        10.4   0.48  37.46 < 21.1 < 0.87        < 27.5 < 0.97        < 14.4 < 1.02        < 16.7 < 1.22        < 11.2 < 1.01        < 16.3 < 1.27        < 14.0 < 1.40        <  8.8 < 1.29       
Ba II 4554.03 0.000   0.170  199.4  -1.02  10.61  212.6  -0.74         199.5  -0.64  14.00  183.4  -0.79  20.58  186.4  -0.82   1.96  182.5  -0.87         185.4  -0.80         162.4  -0.91   8.92  169.2  -0.84   3.33  162.1  -0.92   4.74  157.3  -0.89   9.32  168.3  -0.78   2.72  170.6  -0.51  22.28  153.9  -0.84   5.21  149.4  -0.91   8.69  153.7  -0.84   5.56  151.2  -0.81   5.81  140.7  -0.73  21.70  138.0  -0.64  18.82  104.7  -0.72   5.18  102.7  -0.76   3.96  107.6  -0.64          96.7  -0.69   5.13  108.5  -0.51          97.8  -0.65                               86.5  -0.62   6.79   98.5  -0.44   2.06   83.0  -0.76   6.69   50.6  -0.74  38.19   45.5  -0.66  21.62   40.4  -0.75  33.90   35.3  -0.75  35.03 < 15.4 <-0.97          17.1  -0.74  41.59
Ba II 4934.10 0.000  -0.157                       225.1  -0.59         205.3  -0.60  22.96                       191.0  -0.76   2.88  190.2  -0.75         187.2  -0.74   0.01                       174.3  -0.74  13.63  166.5  -0.82  11.43  166.2  -0.72  12.84  175.8  -0.63   2.62  173.6  -0.47  26.77  159.8  -0.72  14.36  154.8  -0.78  13.63  159.6  -0.68  10.02  158.5  -0.66  11.19  147.5  -0.57  26.81  141.1  -0.51  27.38  105.4  -0.59  11.99   98.1  -0.69  14.85  107.4  -0.53   7.65   91.2  -0.62  16.16  106.6  -0.43   7.95   97.4  -0.52   8.67   98.7  -0.45   4.86   74.4  -0.61  18.92   97.0  -0.30   6.98   72.7  -0.69  19.47   42.0  -0.59  38.24   37.7  -0.52  21.36   29.1  -0.67  32.94   22.2  -0.72  31.81                                          
Ba II 5853.69 0.604  -1.010   71.7  -0.75  31.94   77.3  -0.62  49.42                        65.8  -0.60  54.33   58.7  -0.71  47.45   63.0  -0.64  47.19   63.4  -0.54  37.18   46.1  -0.72  42.72   53.1  -0.61  42.41   51.3  -0.61  29.32   49.2  -0.56  26.96   40.9  -0.68  43.62                        43.1  -0.60  44.47   43.3  -0.57  31.58   40.6  -0.53  31.61   43.6  -0.54  37.29                                              9.4  -0.69   8.79   16.1  -0.41  21.69   14.9  -0.43  28.26    8.5  -0.60  16.71   15.0  -0.34  28.15   10.3  -0.49  22.16   13.5  -0.27  18.68                        10.0  -0.28  14.66                                                                                                                                                   
Ba II 6141.73 0.704  -0.077                       148.3  -0.60  16.13                                            114.9  -0.81  26.72  114.7  -0.81  26.51  116.3  -0.74  14.82   97.6  -0.83  24.07  103.9  -0.76  23.50   99.2  -0.79  19.68   96.6  -0.74  18.74  100.6  -0.73  27.12                        94.6  -0.69  25.91   89.0  -0.75  22.70   95.0  -0.64  17.18   93.0  -0.65  22.31                                             46.2  -0.61  24.40   42.6  -0.67  27.29   48.7  -0.54  22.95   39.4  -0.58  24.81   47.5  -0.46  23.92   42.4  -0.51  24.67   43.0  -0.44  19.09   27.5  -0.60  26.50   31.2  -0.51  24.89   33.4  -0.53  22.97                        20.8  -0.24  18.72                                                                                    
Ba II 6496.91 0.604  -0.380                       153.0  -0.46  16.39                                            119.5  -0.64  24.90  110.6  -0.75  27.78  121.4  -0.55  16.38   98.1  -0.70  28.03  107.4  -0.59  25.76  102.9  -0.62  18.49  103.8  -0.52  15.82   97.0  -0.64  28.87                        86.5  -0.68  29.60   88.1  -0.63  23.20   91.9  -0.54  20.80   91.9  -0.53  23.96                                             44.1  -0.48  25.76   37.8  -0.59  27.41   45.0  -0.44  27.34   38.5  -0.43  24.08   43.0  -0.38  27.18   40.7  -0.37  24.86   32.7  -0.46  24.56   26.0  -0.47  25.67   35.7  -0.25  23.98   24.4  -0.55  22.95                        11.1  -0.40  15.95                                                                                    
La II 4086.71 0.000  -0.070   53.9  -1.69  20.76                        54.0  -1.55  27.61                        47.6  -1.56  30.58                                             29.4  -1.69  27.53   37.4  -1.53  33.44   43.8  -1.40  27.68   40.3  -1.37  27.71   35.8  -1.44  36.66   40.7  -1.29  27.47                        41.8  -1.26  32.94   23.8  -1.50  30.63   29.9  -1.45  30.40   28.4  -1.26  25.41   27.9  -1.09  28.24                         8.4  -1.37  22.97   14.8  -1.07  24.83                        17.8  -0.88  26.04 < 13.0 <-1.00                                                  < 16.5 <-0.65                             < 15.4 <-0.28                             < 19.5 <-0.03                                                                      
La II 4123.22 0.321   0.130   36.0  -1.75  23.11   43.4  -1.56  44.77   44.9  -1.48  35.01   40.4  -1.46  48.82   46.9  -1.37  34.01   38.7  -1.49  45.88   38.7  -1.36  43.01   29.9  -1.49  33.05   34.3  -1.39  37.10   33.8  -1.37  35.41   26.7  -1.43  34.22   30.4  -1.36  40.87   38.8  -1.15  35.33   26.2  -1.40  44.19   25.9  -1.37  34.52   19.1  -1.44  30.78   27.4  -1.32  35.37   15.3  -1.42  26.98   11.5  -1.39  26.86   19.0  -0.82  33.68                        15.1  -0.91  12.80   11.3  -0.95  34.49    8.8  -1.09  21.24                                                                                     < 14.0 <-0.66                             <  9.5 <-0.29                                                  <  8.1 <-0.08                            
La II 4333.75 0.173  -0.060   48.1  -1.62  22.86   54.2  -1.47  45.02   56.9  -1.39  39.54   49.3  -1.39  44.52   57.3  -1.30  35.62   46.6  -1.43  43.98   46.7  -1.29  40.11   33.3  -1.47  32.54   40.9  -1.33  36.93   34.6  -1.40  39.33   36.3  -1.30  36.30   43.2  -1.19  43.19   44.4  -1.11  34.07   33.0  -1.31  41.99   33.3  -1.27  41.59   20.1  -1.44  32.29   30.9  -1.29  35.49   20.1  -1.30  23.08   20.3  -1.13  32.96                                              8.2  -1.21  20.85                        13.2  -0.90  28.39                                           < 10.7 <-0.76                                                                                                                 < 13.1 <-0.04                             < 11.7 < 0.28       
La II 4429.90 0.235  -0.350   45.6  -1.33  24.61   42.4  -1.30  46.06   38.7  -1.31  43.64   35.2  -1.27  47.78   31.4  -1.33  41.52   31.7  -1.32  47.11   30.8  -1.20  43.92   21.7  -1.36  33.14   27.0  -1.23  38.46   25.8  -1.23  35.61   22.6  -1.22  34.12                        29.3  -1.02  37.82   19.3  -1.25  44.78                        14.6  -1.25  32.30   14.4  -1.34  29.42   17.4  -1.04  27.74    9.9  -1.13  27.65                                                                                                                                                                                                                                                                                                                                                
Ce II 4418.78 0.860   0.270                        14.2  -0.90  33.93                         7.9  -1.06  21.03   11.8  -0.87  25.48   11.3  -0.88  26.63    4.2  -1.21  17.13    3.8  -1.24  14.70    7.8  -0.90  29.63    7.3  -0.91  26.52                                              9.1  -0.67  17.64                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
Ce II 4486.91 0.290  -0.180   17.5  -1.18  15.55   20.5  -1.02  32.90   20.3  -0.99  17.01   13.7  -1.09  18.61   14.7  -1.06  33.82   12.9  -1.11  24.33   13.2  -0.96  18.48    8.6  -1.15  20.72   11.1  -1.00  23.93    8.9  -1.08  33.68   10.4  -0.93  27.83   10.1  -0.93  45.12   12.2  -0.79  19.81    6.5  -1.10  20.33                                              6.8  -1.03  22.94                         4.7  -0.80  32.82                      <  3.3 <-0.63                                                                                                                 <  1.1 <-0.77                                                  <  1.8 <-0.12                                                                                                                
Ce II 4523.08 0.520  -0.080   26.5  -0.75  15.59   23.4  -0.75  30.10   29.3  -0.58  15.48   21.8  -0.65  20.21   17.1  -0.78  29.18   18.6  -0.73  21.30   18.3  -0.61  18.44   12.8  -0.77  19.81   15.5  -0.65  27.95                                                                  18.5  -0.40  20.68   12.8  -0.60  20.56    9.8  -0.70  38.18    7.9  -0.70  12.02   10.4  -0.65  27.84                                                                                                                                                                                                                                                                                                                                                                                          
Ce II 4560.96 0.680  -0.260                                                                                                             5.7  -0.92  18.75                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                 
Ce II 4562.36 0.480   0.210   20.9  -1.23  15.82   23.9  -1.09  33.09   24.4  -1.03  17.07   19.5  -1.06  18.92   19.4  -1.07  33.80   18.2  -1.09  23.33   18.1  -0.96  17.64   11.9  -1.14  21.83   16.1  -0.98  27.86   13.9  -1.02  39.57   16.8  -0.86  34.29   13.6  -0.95  51.07   18.4  -0.74  21.17   12.6  -0.95  20.35                        10.1  -0.93  43.69   13.0  -0.88  29.13 <  6.0 <-1.04                             <  8.6 <-0.38                                                  <  1.2 <-1.14                                                                                                                 <  6.1 <-0.23                                                                                                                 <  5.9 < 0.79       
Ce II 4572.28 0.680   0.220                                                                                                                                 15.0  -0.81  16.76   11.5  -0.92  20.78                                                                                                             7.9  -0.94  19.04                                                                                                                                                                                                                                                                                  <  1.3 <-0.65                                                  <  2.0 < 0.03        <  2.1 < 0.06                                                                      
Ce II 4582.50 0.700  -0.350    8.4  -0.82  14.62    4.6  -1.02  23.64                         5.8  -0.80  16.45                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                           
Ce II 4593.93 0.700   0.070                                                                  13.3  -0.83  20.11   11.1  -0.92  17.84                                                                                                             6.4  -0.91  24.73                                              7.5  -0.79  19.26                                                                                                                                                                                                                                                                                                                                                                                                                                                         
Ce II 4628.16 0.520   0.140   16.3  -1.24  16.35                        14.9  -1.17  17.43   16.1  -1.04  20.88                        14.5  -1.09  25.90   15.1  -0.93  18.97   10.0  -1.12  21.76   12.3  -1.00  28.12   11.2  -1.01  40.54   11.1  -0.95  34.09                        10.8  -0.89  18.89                         9.2  -0.96  24.94                         9.4  -0.93  30.06                                                                                     <  1.9 <-0.93                             <  0.8 <-1.22        <  1.7 <-0.86                                                                                                                                                           <  3.0 < 0.22        <  4.6 < 0.62                            
Nd II 4069.21 0.000  -0.513   27.7  -1.16   4.46                                                                                                                                                                                                                                                                                                                               7.3  -1.13   6.83                                                                                                                                                                                                                                                                                                                                                                                          
Nd II 4109.45 0.320   0.350   81.3  -0.79                               88.5  -0.46                               52.1  -0.99   5.53                                             40.9  -0.99   5.61   47.1  -0.87   1.77   44.9  -0.88   3.27   43.8  -0.81   8.59   45.5  -0.79   9.22   51.5  -0.61   4.71                        33.3  -0.91  13.82   28.4  -0.91  17.62   35.1  -0.85   8.18   23.0  -0.88  29.34   16.9  -0.86  43.45                                                                                                                                                                                                                                                                                                                                                
Nd II 4133.35 0.320  -0.490                                                                  30.1  -0.51   7.05   27.2  -0.58   6.56   26.1  -0.59   6.86   19.8  -0.60   5.37                                                                                                                                 15.1  -0.54  10.32   14.2  -0.54   9.35                                                                                                                                                                                                                                                                                                                                                                                                                                    
Nd II 4211.29 0.204  -0.860                        14.2  -0.85   8.41    5.3  -1.28   5.94                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                
Nd II 4232.38 0.064  -0.470   42.4  -0.92   2.44   40.4  -0.87   6.96   42.8  -0.77   5.86   32.4  -0.84   6.04   23.1  -1.04   8.22   30.1  -0.88   7.65   21.8  -0.91   3.96   21.9  -0.89   6.26   24.5  -0.81   2.46   26.0  -0.74   6.96   22.4  -0.74   9.43   19.3  -0.81  10.02   33.0  -0.45   7.06   13.7  -0.94   7.07                                             15.6  -0.82   8.52                                                                                     <  2.7 <-0.84                                                                                                                                                                                                                                                                                        
Nd II 4358.17 0.320  -0.160   34.7  -1.02   9.99   46.4  -0.76   8.45   31.8  -0.95  11.74   34.5  -0.80   6.16   25.2  -0.98  10.12   37.7  -0.75   5.61   22.5  -0.89   6.42   21.8  -0.89   8.63   23.1  -0.84   8.02   24.7  -0.77  12.40                                             21.1  -0.71  11.06   14.6  -0.91  10.84                                             17.2  -0.78  10.59                                           <  3.1 <-0.85        <  1.8 <-1.07                                                                                                                                                                                                                                                                                                             
Nd II 4368.63 0.064  -0.810   18.5  -1.05   9.15                                             15.6  -0.91   4.17   13.5  -0.98   4.65   15.5  -0.90   2.91   12.0  -0.87   3.43                         9.8  -0.93   6.80                        10.5  -0.79   3.51                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                        
Nd II 4385.66 0.204  -0.300   37.7  -0.98   3.05                                             29.4  -0.90   5.64   26.5  -0.96   5.29   32.8  -0.83   7.64   23.4  -0.87   4.75   17.1  -1.02   7.61   18.8  -0.95   7.08   15.1  -1.03   7.66                                             30.8  -0.50   8.46                                                                  13.8  -0.89   9.45                                                                                                                                                                                                                                                                                                                                                                                          
Nd II 4400.82 0.064  -0.600   34.4  -0.93   5.40   18.3  -1.19   7.08                        28.8  -0.79   5.05                        26.4  -0.84   4.27   16.8  -0.92   3.54                        10.0  -1.13   6.82                                                                  10.5  -0.93   8.05                                                                  27.9  -0.39   3.31                                                                                                                                                                                                                                                                                                                                                                                          
Nd II 4446.39 0.204  -0.350   23.1  -1.22   3.92   32.1  -0.96   6.92   29.9  -0.95  10.73   25.2  -0.94   6.60   23.1  -1.00  10.65   21.7  -1.02   6.30   20.3  -0.91   5.72   13.6  -1.09   8.07   16.6  -0.97   6.98   14.7  -1.00   8.15   21.5  -0.73  12.10   19.5  -0.77   8.69                        10.3  -1.04   9.56    8.7  -1.09   9.68    6.9  -1.09  11.14   12.7  -0.89   7.68                                                                                                                                                                                                                                                                                                                                                                                          
Nd II 4451.98 0.000  -1.100                        29.0  -0.53   5.71                        14.9  -0.72   5.99                                             15.5  -0.54   3.95   15.3  -0.53   6.13   10.8  -0.68   2.94                        11.1  -0.55   8.06    6.6  -0.78   4.75                        10.4  -0.54   8.27   15.9  -0.30   9.74    7.0  -0.57  10.66    8.1  -0.60   4.41                                                                                                                                                                                                                                                                                                                                                                                          
Nd II 4462.98 0.559   0.040   27.6  -1.02  10.72   29.5  -0.91  11.41   20.6  -1.06  13.80   22.1  -0.93   9.03   19.3  -1.01  13.75   21.2  -0.95  10.55   22.0  -0.80   8.95   16.3  -0.93  10.05   17.2  -0.89  10.70   17.8  -0.84   9.29   19.0  -0.73  16.54   18.6  -0.74  15.59   17.9  -0.70  12.73   13.4  -0.86  11.65                         8.9  -0.93  16.22   16.1  -0.72  10.38                                                                                                                                                                                                                                                                                                                            <  1.5 <-0.10                                                 
Nd II 4465.06 0.000  -1.360                         6.3  -1.02   6.92                         8.5  -0.73   6.66                                              8.0  -0.60   7.40                                                                                                             5.7  -0.53   5.62                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
Nd II 4501.81 0.204  -0.690   16.8  -1.04   9.81   25.2  -0.75   8.03   22.9  -0.76   8.18   18.1  -0.78   6.51                        15.9  -0.84   6.15   11.9  -0.83   5.41    8.8  -0.96   7.00   10.6  -0.85   3.51   11.6  -0.78   9.70                        10.3  -0.74  12.30   22.7  -0.29   5.15    9.2  -0.76   9.50                         7.3  -0.73  11.17    6.0  -0.90   7.44                                                                                                                                                                                                                                                                                                                                                                                          
Nd II 4542.60 0.742  -0.280                        14.0  -0.74  12.48                         8.2  -0.88   9.64                                              7.4  -0.78   7.06    8.3  -0.72   7.74                                              9.6  -0.53  11.45    7.5  -0.64  15.00    5.9  -0.70   7.05                                                                                                                                                                                                                                                                                  <  0.1 <-1.33                                                                                                                                                                               
Nd II 4563.22 0.182  -0.880   16.6  -0.89   8.29   21.6  -0.67   7.96   15.4  -0.81   7.00   14.3  -0.74   4.45   11.6  -0.85   5.07   13.5  -0.76   4.21   11.4  -0.69   3.33    7.4  -0.88   7.42    8.6  -0.79   6.43    8.2  -0.78   9.52    7.4  -0.75   8.58    8.9  -0.65  12.46   10.1  -0.54   8.82    7.6  -0.69   7.04                                                                                                                                                                         <  0.9 <-0.70                                                                                                                                                                                                                                                                   
Nd II 4567.61 0.204  -1.310    4.2  -1.08   0.52                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                          
Nd II 4645.76 0.559  -0.760                                                                                                                                  4.7  -0.74   9.82                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            
Nd II 4706.54 0.000  -0.710   30.1  -1.01   3.17   30.4  -0.91   8.21   29.2  -0.89   7.28   22.8  -0.92   6.07   25.4  -0.87   7.71   19.9  -0.98   6.97   19.4  -0.84   4.09   12.0  -1.06   7.66   15.1  -0.93   7.08   12.2  -1.01   8.70   17.5  -0.75  11.89   15.0  -0.81  10.66   20.8  -0.58   8.96   12.3  -0.87   8.94    9.1  -0.98  11.84   11.1  -0.77  13.19   15.0  -0.72   8.15                                                                                                                                                                                                                                                                                                                                                 <  1.1 < 0.17                            
Nd II 4709.72 0.182  -0.970   21.0  -0.69   7.70   20.6  -0.62   8.49   16.9  -0.68   9.08   15.6  -0.62   6.99   14.5  -0.66  10.48   12.4  -0.72   8.17    9.9  -0.68   7.10    7.8  -0.78   7.93    9.1  -0.68   9.45    6.5  -0.81   8.23                                                                   7.3  -0.63   8.96                                                                   5.5  -0.48  16.91                                                                                                                                                                                                                                                                                                                                                                     
Nd II 4777.72 0.380  -1.220                         6.8  -0.64   8.52                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                     
Nd II 4797.15 0.559  -0.690    3.1  -1.35  10.64                                              2.3  -1.28  11.33                         2.8  -1.19   7.90    1.8  -1.25   7.91                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                            
Nd II 4820.34 0.204  -0.920                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               
Nd II 4825.48 0.182  -0.420   31.9  -1.03   6.31   33.8  -0.92   4.90   29.2  -0.95  10.61   24.4  -0.95   5.13   20.8  -1.04   8.68   24.1  -0.95   5.07   22.0  -0.85   4.96   15.6  -1.01   7.70   19.6  -0.87   6.18   16.6  -0.93  11.60   16.1  -0.86  13.52   16.0  -0.85  13.51   20.5  -0.67  10.23   14.4  -0.87   9.96   15.6  -0.80  13.04   10.8  -0.87  13.78   14.0  -0.83   9.78   12.9  -0.64  25.20    4.5  -0.95  19.70                                                                                                                                                                         <  0.7 <-1.03                                                                                                                                                          
Nd II 4902.04 0.064  -1.340   12.3  -0.76   6.73                                              6.4  -0.84   6.31                         5.9  -0.87   6.28    4.5  -0.84   0.96    3.1  -1.00   2.74    5.3  -0.73   6.86                                              5.8  -0.56   7.53                         2.8  -0.86   7.40                                                                                                                                                                                                                                                                                                                                                                                                                                                         
Nd II 4914.38 0.380  -0.700    8.5  -1.14  10.27    8.9  -1.04   9.54    8.2  -1.05  12.39    6.6  -1.05   8.84    7.5  -0.99   9.75    6.3  -1.06   9.91    6.7  -0.89   4.17                         3.9  -1.10   9.48                                                                                        3.2  -1.04   9.55                                              3.0  -1.02   8.79                                                                                                                               <  0.6 <-0.88                                                                                                                                                                                                                                              
Nd II 4959.12 0.064  -0.800                        23.1  -0.91   7.70   16.5  -1.04  10.26                        14.9  -0.99   9.57   17.3  -0.91   7.64   13.8  -0.87   5.57                        11.0  -0.94   7.44   11.9  -0.87  10.08   12.3  -0.78  12.36   12.5  -0.75  12.52   15.7  -0.59   9.22    9.4  -0.86   9.39    8.6  -0.86  10.85                         7.0  -0.94   7.30    5.2  -0.85  17.74                                                                                                                                                                                                                                                                                                                                                                     
Nd II 5092.79 0.380  -0.610   13.1  -1.04  13.03                         9.6  -1.08   5.30                         6.2  -1.18  12.40                                              5.8  -1.05   8.79    8.0  -0.88  10.29    5.4  -1.03  12.39                         7.9  -0.77  12.72                                              7.6  -0.73  11.72    4.6  -0.85  10.71    7.9  -0.69  10.39                                                                                                                                                                                                                                                                                  <  1.3 < 0.16                                                                                           
Nd II 5130.59 1.303   0.450    6.6  -1.18  23.75    9.2  -0.97  13.07                         5.3  -1.12  17.29                         5.9  -1.07  17.35    5.5  -0.99  17.70    2.7  -1.30  13.04    3.9  -1.11  19.65    3.1  -1.19  13.77    5.9  -0.85  10.52                                                                                                             3.7  -0.97  11.81                                                                                                                                                    <  0.7 <-0.93                                                                                                                                                                                                                         
Nd II 5212.36 0.204  -0.960   10.7  -1.04   9.12    8.1  -1.09   9.13    7.7  -1.08   8.19    7.7  -0.98   5.17                         8.5  -0.92   8.87    7.5  -0.83   7.16    6.3  -0.90   7.95    6.3  -0.88   8.39    4.9  -0.97  10.41                         5.8  -0.80   9.53                                                                   3.8  -0.81  11.81                                                                                                                                                                                                                                                                                                                                                                                                               
Nd II 5234.19 0.550  -0.510   11.5  -0.99   9.87                        11.0  -0.90  13.22    7.9  -0.96  10.36    9.7  -0.87  11.07    6.1  -1.07  11.86    7.2  -0.86  10.77    4.4  -1.07   9.32    4.8  -1.01  11.32    4.3  -1.03  13.27                                              9.0  -0.56  11.00                                                                                                                                                                                                                                                                                                                                                                                                                                                                              
Nd II 5249.58 0.975   0.200   15.3  -0.99  14.56   14.5  -0.95  13.13   14.0  -0.94  15.96   10.7  -0.98  12.81    9.4  -1.05  17.48   11.0  -0.96  16.44   10.8  -0.85  16.09    6.5  -1.08  12.58    9.0  -0.91  17.51    7.7  -0.95  21.01    9.8  -0.78  15.54                        13.2  -0.57  16.14    8.2  -0.81  13.30    7.7  -0.81  11.33    3.9  -1.04  16.25    3.6  -1.14  11.47                                                                                                                                                                         <  2.2 <-0.46                                                                                                                 <  1.5 <-0.01                                                  <  2.8 < 0.71       
Nd II 5255.51 0.204  -0.670   20.8  -1.02   5.55   25.4  -0.83   8.12   15.4  -1.05  11.32   16.1  -0.92   7.07   12.0  -1.07  11.72   14.1  -0.98   8.36   13.7  -0.85   8.12    9.0  -1.03   8.53   10.9  -0.92   8.74   11.3  -0.88  11.11    8.6  -0.92  11.04   11.7  -0.77  13.09   11.4  -0.72  10.78    7.2  -0.96  10.60    7.6  -0.90  11.91    5.3  -0.96  12.91    8.3  -0.84  10.38                                                                                                                                                                                                                                        <  1.2 <-0.63        <  1.2 <-0.14                                                                                                                
Nd II 5293.16 0.822   0.100   13.8  -1.14  15.51   10.4  -1.21  12.20   10.0  -1.20  15.04   11.2  -1.06  11.83    8.6  -1.19  14.96   10.0  -1.11  14.86   10.3  -0.97  15.24    6.0  -1.21  11.92    7.0  -1.12  15.33    6.4  -1.13  12.96    8.7  -0.92  12.15                         7.8  -0.91  10.66                                                                   5.7  -1.02  11.37                                                                                                                                                                                                                                                                                                                                                                                          
Nd II 5319.81 0.550  -0.140   21.8  -1.05  13.96   22.0  -0.97   7.84   14.9  -1.13  14.72   15.4  -1.02   9.50   12.9  -1.11  14.13   14.2  -1.05  12.45   13.8  -0.93  10.61    9.1  -1.12  10.43   11.5  -0.99  11.43                        10.5  -0.93  15.40    7.3  -1.09  15.05    9.8  -0.90  11.97    6.4  -1.11  11.71                         7.7  -0.90   8.53                                                                                                                                                                                                                                                                                                                                                                                                               
Sm II 4499.48 0.250  -0.870    6.2  -1.50  29.10                                              6.0  -1.31  11.47                         5.4  -1.35  32.56    6.2  -1.14  20.90                         5.1  -1.20  18.65                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                  
Sm II 4515.10 0.190  -0.870                                                                                                                                                                                                                                                                8.9  -0.85  13.58    6.3  -1.03  24.29                                                                                                                                                                                                                                                                                                                                                                                                                                                         
Sm II 4523.91 0.430  -0.390   14.1  -1.36  23.66   15.9  -1.23  36.48   13.7  -1.26  37.24   12.3  -1.22  27.84    8.8  -1.38  38.74    9.8  -1.32  29.48   10.4  -1.16  19.27    8.4  -1.25  26.69    8.1  -1.24  25.32    8.1  -1.22  34.71                         6.1  -1.26  29.79    8.9  -1.03  21.15    6.8  -1.18  29.33                                              7.0  -1.11  29.00    4.2  -1.14  26.31                                                                                                                                                                                                                                                                                                                            <  2.5 < 0.29        <  2.2 < 0.41       
Sm II 4536.51 0.100  -1.280    5.8  -1.33  22.33    4.7  -1.34  26.15                         5.5  -1.14  22.11                                              4.8  -1.04  12.43    4.2  -1.09  19.88    4.1  -1.08  21.46                                                                                                                                                                                                                                        <  0.5 <-1.07                                                                                                                 <  0.6 <-0.63                                                                                                                                                                               
Sm II 4542.05 0.250  -1.040    5.7  -1.38  22.03                                              4.9  -1.23  24.95                         5.3  -1.19  16.59    4.5  -1.12  14.31                                                                                                                                                                         <  1.2 <-1.39                                                  <  0.9 <-1.21                                                                                                                                                                                                                                                                                                                                                       
Sm II 4566.20 0.330  -0.590    9.8  -1.47  15.27    8.4  -1.47  32.06    8.2  -1.45  25.97    7.7  -1.38  19.30    7.3  -1.40  31.62    6.5  -1.45  17.65    6.9  -1.28  13.68    4.8  -1.43  27.54    4.3  -1.46  22.49    4.3  -1.43  23.20    4.9  -1.30  20.88                         5.5  -1.18  16.33    3.6  -1.39  20.19                                              6.0  -1.11  27.06                                                                                                                                                                                                                                                                                                                                                                                          
Sm II 4577.69 0.250  -0.650   11.5  -1.44  14.85    8.2  -1.52  32.25   14.2  -1.23  33.74    8.0  -1.40  18.39    6.5  -1.50  26.33    6.6  -1.48  26.80    7.7  -1.27  22.34    4.8  -1.47  27.90    4.5  -1.48  23.54    5.7  -1.35  32.83                                              8.7  -1.01  18.21    4.5  -1.34  20.07 <  1.0 <-1.96                                6.3  -1.13  25.05                                                                                                                               <  3.0 <-0.63                                                                                            <  1.7 <-0.69        <  1.5 <-0.27        <  3.8 < 0.27                             <  1.3 <-0.12                                                 
Sm II 4642.23 0.380  -0.460   15.4  -1.32  30.45   14.0  -1.29  38.53   13.4  -1.28  38.95   12.9  -1.20  29.20                        10.3  -1.30  30.22   10.4  -1.16  24.92    7.2  -1.32  29.88    7.3  -1.29  25.34    8.3  -1.21  37.01    8.4  -1.13  34.80                        10.0  -0.98  26.86    5.7  -1.26  28.92                                              6.7  -1.13  28.88                                                                                     <  1.1 <-1.22        <  1.8 <-0.90                                                  <  5.6 <-0.27                                                                                                                                                                                                    
Sm II 4669.39 0.100  -0.600   26.5  -1.28  20.91                                             20.5  -1.20  24.97                        17.7  -1.27  23.16   16.7  -1.15  20.09                                                                  12.3  -1.16  33.40                        12.7  -1.07  26.58   10.2  -1.20  25.48                                                                                                          <  2.3 <-1.10                                                                                            <  2.3 <-0.94                                                  <  3.0 <-0.58                                                                       <  7.0 < 0.35                                                                      
Sm II 4844.21 0.280  -0.890   10.6  -1.22  27.43                                                                                                             6.6  -1.08  27.44                                                                                        6.4  -0.95  32.79                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                   
Eu II 4129.71 0.000   0.220  126.4  -1.73  56.94  135.7  -1.59  61.61  131.9  -1.58  30.70  113.4  -1.63  57.89   98.2  -1.76  62.00  104.9  -1.70  72.02  102.9  -1.58  44.68   73.2  -1.79  56.27   87.7  -1.65  54.62   83.9  -1.66  56.65   76.3  -1.65  51.41   87.2  -1.55  52.43   94.6  -1.43  50.85   74.5  -1.62  53.33   65.9  -1.66  49.03   57.9  -1.63  49.93   71.9  -1.58  46.09   50.9  -1.57  52.79   27.6  -1.71  38.90   24.6  -1.45  35.17   15.7  -1.65  32.63   17.7  -1.57  36.30   12.7  -1.63  31.85   21.3  -1.40  36.98   15.9  -1.50  38.03                      < 12.5 <-1.41          16.4  -1.25  38.83 < 18.2 <-1.27        < 10.2 <-1.08        < 15.3 <-0.77                                                                                           
Eu II 4205.03 0.000   0.210  138.6  -1.75  57.41  145.1  -1.64  60.43  101.8  -1.88  31.18  128.3  -1.62  57.96  113.8  -1.71  34.00                       123.3  -1.51  46.38   83.8  -1.76  51.82   96.8  -1.64  55.46   82.6  -1.71  44.11   97.0  -1.54  52.41   90.7  -1.57  53.01   99.2  -1.46  52.13   72.7  -1.67  52.20   88.0  -1.52  51.86   71.3  -1.55  49.98   84.6  -1.53  48.78                        46.2  -1.47  42.47   27.3  -1.41  24.87                        28.3  -1.36  40.46   19.4  -1.44  33.11   27.1  -1.29  33.01                                                                                                                                                    < 13.5 <-0.83        < 10.0 <-0.87        < 12.1 <-0.58        <  8.8 <-0.55       
Eu II 4435.57 0.207  -0.110                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               
Eu II 4522.57 0.207  -0.670                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                                               
Eu II 6645.10 1.379   0.120                                                                                                                                  4.6  -1.50  38.03                                                                                                                                                                                                 3.1  -1.49  19.79                                                                                                                                                                         <  2.0 <-0.89                                                                                                                                                                                                    
Gd II 4419.03 0.490  -0.700                                                                                     <  9.5 <-0.78                                                                                                                                                                                <  2.7 <-1.04        <  3.3 <-0.92                                                                       <  2.8 <-0.60        < 16.8 < 0.56                                                                       <  5.2 < 0.10        <  2.6 <-0.18                             <  3.6 < 0.17        <  3.1 < 0.13        <  2.7 < 0.00                                                  < 11.5 < 1.24        <  6.9 < 1.07        <  5.3 < 1.15        <  3.4 < 1.10       
Gd II 4483.33 1.060  -0.420 <  2.3 <-1.14                                                                                            <  1.1 <-1.29                                                                                                                                                                                                                                               <  1.0 <-0.83                                                  <  2.5 < 0.01                             <  0.4 <-0.68                                                                                                                                                                                                                                                                   
Gd II 4498.29 0.430  -1.080                      <  5.2 <-0.88                                                                                                                                                           <  2.3 <-0.92           6.2  -0.41  22.03                                                                                     <  0.9 <-1.09                                                                                                                                                                                                                                                                                         <  5.9 < 1.11        <  2.7 < 0.88                                                                                           
Gd II 4506.34 0.500  -1.030                                                                                                                                                                                                                                        <  1.8 <-0.91        <  2.3 <-0.76                                                                       <  1.7 <-0.85                                                                                            <  1.0 <-0.38                                                                                                                                                                                                                                                                                        
Dy II 4077.97 0.100  -0.040                                                                                                                                                                           54.4  -0.93  30.59                        54.7  -0.81  37.28                        55.9  -0.71  33.69                                             42.0  -0.84  17.80   33.7  -1.04  23.50   44.2  -0.64  17.79                        10.7  -0.93  22.58 < 27.6 <-0.41        < 22.3 <-0.51                                                                                            < 12.0 <-0.51        < 13.1 <-0.43        < 18.8 <-0.31        < 12.0 <-0.07        < 21.6 < 0.39        < 10.5 < 0.00                             < 10.6 < 0.32        < 17.7 < 0.75       
Dy II 4103.31 0.100  -0.380   65.6  -0.85  57.65                        64.3  -0.71  31.36                        45.9  -0.92  50.17                                             22.5  -1.18  47.87   30.2  -0.99  44.47   29.5  -0.98  63.11   27.2  -0.94  41.21   28.1  -0.92  42.46   38.0  -0.67  36.58                        19.8  -1.04  43.00   10.7  -1.24  21.70   19.1  -1.03  23.58   13.0  -1.01  21.64                                                                                     <  3.7 <-0.95                                                                                                                                                                                                                                                                   
Dy II 4449.70 0.000  -1.030                        31.5  -0.81  65.82   21.0  -0.99  34.43   21.6  -0.87  67.05   17.0  -1.00  43.98   16.8  -1.00  61.06   20.8  -0.75  66.51   13.6  -0.94  42.05   14.8  -0.88  42.65                                             18.0  -0.66  37.03   21.3  -0.52  28.88                                                                  14.3  -0.69  23.01   10.0  -0.64  18.73 <  4.9 <-0.79                                                                                            <  5.7 <-0.27        <  2.7 <-0.57                                                                                                                                                           <  2.0 < 0.18                                                 

